Decentralized Scalar Field Mapping using Gaussian Process

Decentralized Gaussian process (GP) methods offer a scalable framework for multi-agent scalar-field estimation by replacing a centralized global model with multiple local models maintained by individual agents. A team of agents operates through overlapping domains; neighboring agents generally produce inconsistent distributions over shared regions. This paper investigates whether these inter-agent posterior discrepancies can be systematically exploited to improve team-level predictive performance and answers this question positively through a novel decentralized intersection data-sharing and assimilation protocol. Specifically, each agent constructs neighbor-specific packets from its local GP together with the geometry of the overlap between subdomains and selectively assimilates information received from neighboring agents to improve consistency of its posterior over the shared regions. The proposed architecture preserves locality in both computation and communication, supports decentralized neighbor-to-neighbor data assimilation, and allows local GP models to evolve cooperatively across the network without requiring the exchange full packet exchange or centralized inference.

==> sim_data/final_mean_agent_1.csv <==
x,y,z
-6,-5.75510204081633,0.441348870123953
-6,-5.51020408163265,0.514348650870656
-6,-5.26530612244898,0.566538268481832
-6,-5.02040816326531,0.592316651346222
-6,-4.77551020408163,0.594814794275478
-6,-4.53061224489796,0.587421949569068
-6,-4.28571428571429,0.590914945436059
-6,-4.04081632653061,0.6258313265048
-6,-3.79591836734694,0.702105589312182
-6,-3.55102040816327,0.81053735358995
-6,-3.30612244897959,0.921950183753534
-6,-3.06122448979592,0.99788993592895
-6,-2.81632653061224,1.01047032987882
-6,-2.57142857142857,0.961158189788722
-6,-2.3265306122449,0.88514024022781
-6,-2.08163265306122,0.834548208988077
-6,-1.83673469387755,0.847999958407817
-6,-1.59183673469388,0.92536742967753
-6,-1.3469387755102,1.02508570809363
-6,-1.10204081632653,1.08639659576239
-6,-0.857142857142857,1.06197484770167
-6,-0.612244897959184,0.94057928330484
-6,-0.36734693877551,0.748143081454747
-6,-0.122448979591837,0.53071860988142
-6,0.122448979591837,0.33232849978237
-6,0.36734693877551,0.179968244369788
-6,0.612244897959184,0.0803536391136056
-5.75510204081633,-6,0.420891122935031
-5.75510204081633,-5.75510204081633,0.513821823828776
-5.75510204081633,-5.51020408163265,0.594484369480574
-5.75510204081633,-5.26530612244898,0.652106043257519
-5.75510204081633,-5.02040816326531,0.680846261667803
-5.75510204081633,-4.77551020408163,0.683952758313944
-5.75510204081633,-4.53061224489796,0.675364366140677
-5.75510204081633,-4.28571428571429,0.676742910447456
-5.75510204081633,-4.04081632653061,0.709476185717512
-5.75510204081633,-3.79591836734694,0.783711696028474
-5.75510204081633,-3.55102040816327,0.889227993902209
-5.75510204081633,-3.30612244897959,0.994395810584179
-5.75510204081633,-3.06122448979592,1.05744102359784
-5.75510204081633,-2.81632653061224,1.04766303031125
-5.75510204081633,-2.57142857142857,0.965925647745046
-5.75510204081633,-2.3265306122449,0.850178236337346
-5.75510204081633,-2.08163265306122,0.75847069900728
-5.75510204081633,-1.83673469387755,0.736752799416539
-5.75510204081633,-1.59183673469388,0.791077142351805
-5.75510204081633,-1.3469387755102,0.882754543511052
-5.75510204081633,-1.10204081632653,0.949889717423839
-5.75510204081633,-0.857142857142857,0.940977517407994
-5.75510204081633,-0.612244897959184,0.839551083138612
-5.75510204081633,-0.36734693877551,0.667215812687438
-5.75510204081633,-0.122448979591837,0.467622554107698
-5.75510204081633,0.122448979591837,0.284213892999838
-5.75510204081633,0.36734693877551,0.144399281444561
-5.75510204081633,0.612244897959184,0.0554178881669968
-5.51020408163265,-6,0.456121773119653
-5.51020408163265,-5.75510204081633,0.550661362224855
-5.51020408163265,-5.51020408163265,0.632244227699104
-5.51020408163265,-5.26530612244898,0.690885122526301
-5.51020408163265,-5.02040816326531,0.721271476036653
-5.51020408163265,-4.77551020408163,0.726588204921599
-5.51020408163265,-4.53061224489796,0.720053945140841
-5.51020408163265,-4.28571428571429,0.722173793847277
-5.51020408163265,-4.04081632653061,0.753131295950542
-5.51020408163265,-3.79591836734694,0.822187220013661
-5.51020408163265,-3.55102040816327,0.918714184307756
-5.51020408163265,-3.30612244897959,1.01103286428648
-5.51020408163265,-3.06122448979592,1.05733144187709
-5.51020408163265,-2.81632653061224,1.02657624745776
-5.51020408163265,-2.57142857142857,0.919086852183103
-5.51020408163265,-2.3265306122449,0.77274465801966
-5.51020408163265,-2.08163265306122,0.64707029776454
-5.51020408163265,-1.83673469387755,0.591743574772628
-5.51020408163265,-1.59183673469388,0.618392558967334
-5.51020408163265,-1.3469387755102,0.694008169932022
-5.51020408163265,-1.10204081632653,0.760179640401941
-5.51020408163265,-0.857142857142857,0.765156772619583
-5.51020408163265,-0.612244897959184,0.688670031631645
-5.51020408163265,-0.36734693877551,0.546688678458302
-5.51020408163265,-0.122448979591837,0.377570157066242
-5.51020408163265,0.122448979591837,0.221241231016816
-5.51020408163265,0.36734693877551,0.103586418867966
-5.51020408163265,0.612244897959184,0.031671545762446
-5.51020408163265,0.857142857142857,-0.00189869819237549
-5.26530612244898,-6,0.454814970119666
-5.26530612244898,-5.75510204081633,0.542461895201625
-5.26530612244898,-5.51020408163265,0.617826061221574
-5.26530612244898,-5.26530612244898,0.672930674346529
-5.26530612244898,-5.02040816326531,0.703740196441317
-5.26530612244898,-4.77551020408163,0.713258660759536
-5.26530612244898,-4.53061224489796,0.712868858860537
-5.26530612244898,-4.28571428571429,0.720084791001398
-5.26530612244898,-4.04081632653061,0.752009609893351
-5.26530612244898,-3.79591836734694,0.815974304801851
-5.26530612244898,-3.55102040816327,0.901442545344617
-5.26530612244898,-3.30612244897959,0.97882873040609
-5.26530612244898,-3.06122448979592,1.00929649011099
-5.26530612244898,-2.81632653061224,0.963847337790475
-5.26530612244898,-2.57142857142857,0.842438827913081
-5.26530612244898,-2.3265306122449,0.680302254673747
-5.26530612244898,-2.08163265306122,0.53406506261483
-5.26530612244898,-1.83673469387755,0.453156761972098
-5.26530612244898,-1.59183673469388,0.453265096578682
-5.26530612244898,-1.3469387755102,0.508695283483657
-5.26530612244898,-1.10204081632653,0.568207486565185
-5.26530612244898,-0.857142857142857,0.583466192029794
-5.26530612244898,-0.612244897959184,0.532309991159205
-5.26530612244898,-0.36734693877551,0.424760338328382
-5.26530612244898,-0.122448979591837,0.292070617449848
-5.26530612244898,0.122448979591837,0.168536954711445
-5.26530612244898,0.36734693877551,0.0770167431626219
-5.26530612244898,0.612244897959184,0.0238315534293167
-5.26530612244898,0.857142857142857,0.00219152103368535
-5.26530612244898,1.10204081632653,-0.000457824323578999
-5.02040816326531,-6,0.416445539942245
-5.02040816326531,-5.75510204081633,0.490098794371725
-5.02040816326531,-5.51020408163265,0.553449680077362
-5.02040816326531,-5.26530612244898,0.601355783991259
-5.02040816326531,-5.02040816326531,0.631574234815577
-5.02040816326531,-4.77551020408163,0.646900924674892
-5.02040816326531,-4.53061224489796,0.656225318995946
-5.02040816326531,-4.28571428571429,0.67293759031741
-5.02040816326531,-4.04081632653061,0.709860276856584
-5.02040816326531,-3.79591836734694,0.771680778841094
-5.02040816326531,-3.55102040816327,0.848205620552991
-5.02040816326531,-3.30612244897959,0.913281022194097
-5.02040816326531,-3.06122448979592,0.933017675486331
-5.02040816326531,-2.81632653061224,0.882078701336511
-5.02040816326531,-2.57142857142857,0.760262401941005
-5.02040816326531,-2.3265306122449,0.598408673786803
-5.02040816326531,-2.08163265306122,0.447069491325334
-5.02040816326531,-1.83673469387755,0.352184107920511
-5.02040816326531,-1.59183673469388,0.33169933822337
-5.02040816326531,-1.3469387755102,0.367586935315259
-5.02040816326531,-1.10204081632653,0.417825228671837
-5.02040816326531,-0.857142857142857,0.43998594988623
-5.02040816326531,-0.612244897959184,0.411732001060179
-5.02040816326531,-0.36734693877551,0.337538381292539
-5.02040816326531,-0.122448979591837,0.240893753930376
-5.02040816326531,0.122448979591837,0.149420389355378
-5.02040816326531,0.36734693877551,0.0821523493239482
-5.02040816326531,0.612244897959184,0.0444198521324895
-5.02040816326531,0.857142857142857,0.0303085811313112
-5.02040816326531,1.10204081632653,0.0290123748429594
-4.77551020408163,-6,0.349051535338215
-4.77551020408163,-5.75510204081633,0.40459635851595
-4.77551020408163,-5.51020408163265,0.452683753434697
-4.77551020408163,-5.26530612244898,0.491217113645443
-4.77551020408163,-5.02040816326531,0.519892336486548
-4.77551020408163,-4.77551020408163,0.541361037890295
-4.77551020408163,-4.53061224489796,0.561969643543457
-4.77551020408163,-4.28571428571429,0.590809684793027
-4.77551020408163,-4.04081632653061,0.636172049911649
-4.77551020408163,-3.79591836734694,0.699898834525334
-4.77551020408163,-3.55102040816327,0.772153519092201
-4.77551020408163,-3.30612244897959,0.830555937147972
-4.77551020408163,-3.06122448979592,0.846771509365351
-4.77551020408163,-2.81632653061224,0.799705965345774
-4.77551020408163,-2.57142857142857,0.689119552906738
-4.77551020408163,-2.3265306122449,0.540783872071691
-4.77551020408163,-2.08163265306122,0.397707077983038
-4.77551020408163,-1.83673469387755,0.300507703675134
-4.77551020408163,-1.59183673469388,0.267863466130118
-4.77551020408163,-1.3469387755102,0.288731056875395
-4.77551020408163,-1.10204081632653,0.330604188000126
-4.77551020408163,-0.857142857142857,0.35792016601967
-4.77551020408163,-0.612244897959184,0.349242955932004
-4.77551020408163,-0.36734693877551,0.304249306523754
-4.77551020408163,-0.122448979591837,0.238940455271128
-4.77551020408163,0.122448979591837,0.174228010391033
-4.77551020408163,0.36734693877551,0.125258020461104
-4.77551020408163,0.612244897959184,0.0964959546578053
-4.77551020408163,0.857142857142857,0.0832678370914777
-4.77551020408163,1.10204081632653,0.0770114565630823
-4.77551020408163,1.3469387755102,0.0704857962641068
-4.53061224489796,-6,0.266388921120073
-4.53061224489796,-5.75510204081633,0.303157119866912
-4.53061224489796,-5.51020408163265,0.335468358072033
-4.53061224489796,-5.26530612244898,0.363866330728288
-4.53061224489796,-5.02040816326531,0.389762622090848
-4.53061224489796,-4.77551020408163,0.415799027708415
-4.53061224489796,-4.53061224489796,0.44628675458246
-4.53061224489796,-4.28571428571429,0.486736125926908
-4.53061224489796,-4.04081632653061,0.541560049327418
-4.53061224489796,-3.79591836734694,0.610088320793511
-4.53061224489796,-3.55102040816327,0.682736931654998
-4.53061224489796,-3.30612244897959,0.740444393308644
-4.53061224489796,-3.06122448979592,0.759881938468678
-4.53061224489796,-2.81632653061224,0.723847046930834
-4.53061224489796,-2.57142857142857,0.63205424976224
-4.53061224489796,-2.3265306122449,0.505415066760605
-4.53061224489796,-2.08163265306122,0.379459232310075
-4.53061224489796,-1.83673469387755,0.289044359197193
-4.53061224489796,-1.59183673469388,0.252548394693335
-4.53061224489796,-1.3469387755102,0.264605306414512
-4.53061224489796,-1.10204081632653,0.301187341409318
-4.53061224489796,-0.857142857142857,0.333267487369238
-4.53061224489796,-0.612244897959184,0.340746962875986
-4.53061224489796,-0.36734693877551,0.31940149867132
-4.53061224489796,-0.122448979591837,0.278686526892539
-4.53061224489796,0.122448979591837,0.23352896105234
-4.53061224489796,0.36734693877551,0.195679597801849
-4.53061224489796,0.612244897959184,0.169114169209019
-4.53061224489796,0.857142857142857,0.15074189375676
-4.53061224489796,1.10204081632653,0.134536904915533
-4.53061224489796,1.3469387755102,0.115875920691257
-4.28571428571429,-6,0.183158948040629
-4.28571428571429,-5.75510204081633,0.203178813629605
-4.28571428571429,-5.51020408163265,0.221131007478814
-4.28571428571429,-5.26530612244898,0.239376594265946
-4.28571428571429,-5.02040816326531,0.260581856801782
-4.28571428571429,-4.77551020408163,0.287563947485719
-4.28571428571429,-4.53061224489796,0.323467814438424
-4.28571428571429,-4.28571428571429,0.371515791656605
-4.28571428571429,-4.04081632653061,0.433493555338889
-4.28571428571429,-3.79591836734694,0.506944441911187
-4.28571428571429,-3.55102040816327,0.582452509155277
-4.28571428571429,-3.30612244897959,0.643441467881534
-4.28571428571429,-3.06122448979592,0.670427518856617
-4.28571428571429,-2.81632653061224,0.649225276828678
-4.28571428571429,-2.57142857142857,0.57939639822388
-4.28571428571429,-2.3265306122449,0.477673761667691
-4.28571428571429,-2.08163265306122,0.373047275749966
-4.28571428571429,-1.83673469387755,0.295014320753855
-4.28571428571429,-1.59183673469388,0.260994113039564
-4.28571428571429,-1.3469387755102,0.269732645146716
-4.28571428571429,-1.10204081632653,0.303970870741601
-4.28571428571429,-0.857142857142857,0.3402280928383
-4.28571428571429,-0.612244897959184,0.359891746546987
-4.28571428571429,-0.36734693877551,0.355910170983722
-4.28571428571429,-0.122448979591837,0.332605465792824
-4.28571428571429,0.122448979591837,0.300137599111881
-4.28571428571429,0.36734693877551,0.267652733473565
-4.28571428571429,0.612244897959184,0.239031371313149
-4.28571428571429,0.857142857142857,0.212877748715261
-4.28571428571429,1.10204081632653,0.185602235406238
-4.28571428571429,1.3469387755102,0.154917336621391
-4.28571428571429,1.59183673469388,0.121525463349442
-4.04081632653061,-6,0.110453717715018
-4.04081632653061,-5.75510204081633,0.116915464248102
-4.04081632653061,-5.51020408163265,0.122462988094759
-4.04081632653061,-5.26530612244898,0.130337610003476
-4.04081632653061,-5.02040816326531,0.143966616867072
-4.04081632653061,-4.77551020408163,0.166583042374393
-4.04081632653061,-4.53061224489796,0.201166471488511
-4.04081632653061,-4.28571428571429,0.25012171224092
-4.04081632653061,-4.04081632653061,0.314037458955973
-4.04081632653061,-3.79591836734694,0.38953754140854
-4.04081632653061,-3.55102040816327,0.467366054497199
-4.04081632653061,-3.30612244897959,0.532604523307447
-4.04081632653061,-3.06122448979592,0.568407816404799
-4.04081632653061,-2.81632653061224,0.562679690797562
-4.04081632653061,-2.57142857142857,0.514716881411548
-4.04081632653061,-2.3265306122449,0.437837402821984
-4.04081632653061,-2.08163265306122,0.355586761781966
-4.04081632653061,-1.83673469387755,0.292664824197009
-4.04081632653061,-1.59183673469388,0.264956401684759
-4.04081632653061,-1.3469387755102,0.27372599318747
-4.04081632653061,-1.10204081632653,0.306688577186078
-4.04081632653061,-0.857142857142857,0.344892719016899
-4.04081632653061,-0.612244897959184,0.371484936349384
-4.04081632653061,-0.36734693877551,0.377940921573445
-4.04081632653061,-0.122448979591837,0.365205981445378
-4.04081632653061,0.122448979591837,0.340153914244388
-4.04081632653061,0.36734693877551,0.310177737306744
-4.04081632653061,0.612244897959184,0.279268872184345
-4.04081632653061,0.857142857142857,0.247438538939972
-4.04081632653061,1.10204081632653,0.21292198435798
-4.04081632653061,1.3469387755102,0.174986696037804
-4.04081632653061,1.59183673469388,0.135314545077713
-3.79591836734694,-6,0.0532004515226081
-3.79591836734694,-5.75510204081633,0.0487916648216731
-3.79591836734694,-5.51020408163265,0.0430153334712156
-3.79591836734694,-5.26530612244898,0.0392329806207561
-3.79591836734694,-5.02040816326531,0.0413157182957241
-3.79591836734694,-4.77551020408163,0.0532489635080252
-3.79591836734694,-4.53061224489796,0.0788166193245988
-3.79591836734694,-4.28571428571429,0.120927504041139
-3.79591836734694,-4.04081632653061,0.18020426998645
-3.79591836734694,-3.79591836734694,0.253071588524582
-3.79591836734694,-3.55102040816327,0.330426952045883
-3.79591836734694,-3.30612244897959,0.398366967960583
-3.79591836734694,-3.06122448979592,0.441788009656437
-3.79591836734694,-2.81632653061224,0.450049930099268
-3.79591836734694,-2.57142857142857,0.422204301585763
-3.79591836734694,-2.3265306122449,0.368817982048512
-3.79591836734694,-2.08163265306122,0.308816353932947
-3.79591836734694,-1.83673469387755,0.262379025402293
-3.79591836734694,-1.59183673469388,0.243137149379316
-3.79591836734694,-1.3469387755102,0.253345952255076
-3.79591836734694,-1.10204081632653,0.28413597340384
-3.79591836734694,-0.857142857142857,0.320382016235686
-3.79591836734694,-0.612244897959184,0.347573223708869
-3.79591836734694,-0.36734693877551,0.357328867174254
-3.79591836734694,-0.122448979591837,0.349155324023737
-3.79591836734694,0.122448979591837,0.328181915082922
-3.79591836734694,0.36734693877551,0.300798022883595
-3.79591836734694,0.612244897959184,0.271036023693403
-3.79591836734694,0.857142857142857,0.239621989896574
-3.79591836734694,1.10204081632653,0.205568232934925
-3.79591836734694,1.3469387755102,0.168553895760213
-3.79591836734694,1.59183673469388,0.130232149451321
-3.55102040816327,-6,0.0101782278791551
-3.55102040816327,-5.75510204081633,-0.00415792285258582
-3.55102040816327,-5.51020408163265,-0.0220264349973183
-3.55102040816327,-5.26530612244898,-0.040321284464269
-3.55102040816327,-5.02040816326531,-0.0547027498834369
-3.55102040816327,-4.77551020408163,-0.0599343446912485
-3.55102040816327,-4.53061224489796,-0.0505584625616629
-3.55102040816327,-4.28571428571429,-0.0221882359153092
-3.55102040816327,-4.04081632653061,0.0265883549240066
-3.55102040816327,-3.79591836734694,0.0922994654874335
-3.55102040816327,-3.55102040816327,0.16580967534986
-3.55102040816327,-3.30612244897959,0.233735613279949
-3.55102040816327,-3.06122448979592,0.282231525161896
-3.55102040816327,-2.81632653061224,0.301957060775815
-3.55102040816327,-2.57142857142857,0.292031961158102
-3.55102040816327,-2.3265306122449,0.260899772501475
-3.55102040816327,-2.08163265306122,0.223375324764485
-3.55102040816327,-1.83673469387755,0.195018869125135
-3.55102040816327,-1.59183673469388,0.186287971174665
-3.55102040816327,-1.3469387755102,0.198978269729971
-3.55102040816327,-1.10204081632653,0.226354240717576
-3.55102040816327,-0.857142857142857,0.256715575814363
-3.55102040816327,-0.612244897959184,0.278664437682307
-3.55102040816327,-0.36734693877551,0.285614616356209
-3.55102040816327,-0.122448979591837,0.277491448986716
-3.55102040816327,0.122448979591837,0.259072927966014
-3.55102040816327,0.36734693877551,0.236299364484755
-3.55102040816327,0.612244897959184,0.212948465649824
-3.55102040816327,0.857142857142857,0.189550360687721
-3.55102040816327,1.10204081632653,0.164693199024882
-3.55102040816327,1.3469387755102,0.13728289245973
-3.55102040816327,1.59183673469388,0.108009968789172
-3.30612244897959,-6,-0.0240153702452628
-3.30612244897959,-5.75510204081633,-0.0496257143635301
-3.30612244897959,-5.51020408163265,-0.0825246727050163
-3.30612244897959,-5.26530612244898,-0.119741017862189
-3.30612244897959,-5.02040816326531,-0.155994580166329
-3.30612244897959,-4.77551020408163,-0.184074591143755
-3.30612244897959,-4.53061224489796,-0.196098165156296
-3.30612244897959,-4.28571428571429,-0.18568857167023
-3.30612244897959,-4.04081632653061,-0.150560751362448
-3.30612244897959,-3.79591836734694,-0.09443034069831
-3.30612244897959,-3.55102040816327,-0.0270415090995069
-3.30612244897959,-3.30612244897959,0.0382592648637258
-3.30612244897959,-3.06122448979592,0.088783780343244
-3.30612244897959,-2.81632653061224,0.116891946989514
-3.30612244897959,-2.57142857142857,0.122546715225007
-3.30612244897959,-2.3265306122449,0.112873957799398
-3.30612244897959,-2.08163265306122,0.0989815291671718
-3.30612244897959,-1.83673469387755,0.0914944465542359
-3.30612244897959,-1.59183673469388,0.0966565393004786
-3.30612244897959,-1.3469387755102,0.114415311548529
-3.30612244897959,-1.10204081632653,0.139044127659584
-3.30612244897959,-0.857142857142857,0.161944680928915
-3.30612244897959,-0.612244897959184,0.175483526666093
-3.30612244897959,-0.36734693877551,0.176212305564167
-3.30612244897959,-0.122448979591837,0.165942447637425
-3.30612244897959,0.122448979591837,0.15013857607427
-3.30612244897959,0.36734693877551,0.134603748901435
-3.30612244897959,0.612244897959184,0.122469613284071
-3.30612244897959,0.857142857142857,0.113223920734127
-3.30612244897959,1.10204081632653,0.104049174143536
-3.30612244897959,1.3469387755102,0.0922306567673035
-3.30612244897959,1.59183673469388,0.0769415772090647
-3.06122448979592,-6,-0.0561883485085133
-3.06122448979592,-5.75510204081633,-0.0965390912047906
-3.06122448979592,-5.51020408163265,-0.149228128230011
-3.06122448979592,-5.26530612244898,-0.210767063508211
-3.06122448979592,-5.02040816326531,-0.273974550438967
-3.06122448979592,-4.77551020408163,-0.328693245599051
-3.06122448979592,-4.53061224489796,-0.364006890236637
-3.06122448979592,-4.28571428571429,-0.371593691919493
-3.06122448979592,-4.04081632653061,-0.349035075874977
-3.06122448979592,-3.79591836734694,-0.301459547940308
-3.06122448979592,-3.55102040816327,-0.240336562456641
-3.06122448979592,-3.30612244897959,-0.179548703810842
-3.06122448979592,-3.06122448979592,-0.130380490962599
-3.06122448979592,-2.81632653061224,-0.0977748497177388
-3.06122448979592,-2.57142857142857,-0.0795634939300212
-3.06122448979592,-2.3265306122449,-0.0687502736952816
-3.06122448979592,-2.08163265306122,-0.057390271208904
-3.06122448979592,-1.83673469387755,-0.0401026791264285
-3.06122448979592,-1.59183673469388,-0.0158837546143137
-3.06122448979592,-1.3469387755102,0.0120443359656671
-3.06122448979592,-1.10204081632653,0.0378729478755061
-3.06122448979592,-0.857142857142857,0.0556425446278592
-3.06122448979592,-0.612244897959184,0.061744625686416
-3.06122448979592,-0.36734693877551,0.056625415338096
-3.06122448979592,-0.122448979591837,0.0448211697828235
-3.06122448979592,0.122448979591837,0.0330196516312037
-3.06122448979592,0.36734693877551,0.0269403018607687
-3.06122448979592,0.612244897959184,0.028707170806788
-3.06122448979592,0.857142857142857,0.0362202261737346
-3.06122448979592,1.10204081632653,0.0447792665523546
-3.06122448979592,1.3469387755102,0.0497992025762903
-3.06122448979592,1.59183673469388,0.0489410972985252
-2.81632653061224,-6,-0.0918967338718065
-2.81632653061224,-5.75510204081633,-0.151786641588473
-2.81632653061224,-5.51020408163265,-0.229929127742484
-2.81632653061224,-5.26530612244898,-0.321178679057095
-2.81632653061224,-5.02040816326531,-0.415040215282308
-2.81632653061224,-4.77551020408163,-0.497224507394028
-2.81632653061224,-4.53061224489796,-0.553365437838747
-2.81632653061224,-4.28571428571429,-0.573862026348507
-2.81632653061224,-4.04081632653061,-0.557792083353313
-2.81632653061224,-3.79591836734694,-0.51373661719779
-2.81632653061224,-3.55102040816327,-0.456570629738116
-2.81632653061224,-3.30612244897959,-0.401388745375073
-2.81632653061224,-3.06122448979592,-0.357504424346275
-2.81632653061224,-2.81632653061224,-0.325606794784114
-2.81632653061224,-2.57142857142857,-0.299387274719751
-2.81632653061224,-2.3265306122449,-0.270357483432992
-2.81632653061224,-2.08163265306122,-0.232920296362992
-2.81632653061224,-1.83673469387755,-0.187068051399645
-2.81632653061224,-1.59183673469388,-0.137898990430601
-2.81632653061224,-1.3469387755102,-0.092982411823011
-2.81632653061224,-1.10204081632653,-0.0592722172584437
-2.81632653061224,-0.857142857142857,-0.0407579376812001
-2.81632653061224,-0.612244897959184,-0.0372429747976866
-2.81632653061224,-0.36734693877551,-0.0443042230241721
-2.81632653061224,-0.122448979591837,-0.0545378183175124
-2.81632653061224,0.122448979591837,-0.0600276600567379
-2.81632653061224,0.36734693877551,-0.0553216101363408
-2.81632653061224,0.612244897959184,-0.039566875076345
-2.81632653061224,0.857142857142857,-0.0166068753831893
-2.81632653061224,1.10204081632653,0.00707354083336809
-2.81632653061224,1.3469387755102,0.0253895751858622
-2.81632653061224,1.59183673469388,0.0350251456793667
-2.57142857142857,-6,-0.1333566033272
-2.57142857142857,-5.75510204081633,-0.217635948246069
-2.57142857142857,-5.51020408163265,-0.326469743286339
-2.57142857142857,-5.26530612244898,-0.451590929606126
-2.57142857142857,-5.02040816326531,-0.57748145918298
-2.57142857142857,-4.77551020408163,-0.684424790841726
-2.57142857142857,-4.53061224489796,-0.754399142809428
-2.57142857142857,-4.28571428571429,-0.777736109926051
-2.57142857142857,-4.04081632653061,-0.757376403419117
-2.57142857142857,-3.79591836734694,-0.708076391404395
-2.57142857142857,-3.55102040816327,-0.650210251873735
-2.57142857142857,-3.30612244897959,-0.600825084359246
-2.57142857142857,-3.06122448979592,-0.566488969282219
-2.57142857142857,-2.81632653061224,-0.541760048463257
-2.57142857142857,-2.57142857142857,-0.513950013211232
-2.57142857142857,-2.3265306122449,-0.471203739405051
-2.57142857142857,-2.08163265306122,-0.409209713786
-2.57142857142857,-1.83673469387755,-0.333160455793047
-2.57142857142857,-1.59183673469388,-0.254758997453663
-2.57142857142857,-1.3469387755102,-0.186765915711662
-2.57142857142857,-1.10204081632653,-0.138169612049137
-2.57142857142857,-0.857142857142857,-0.111752991953566
-2.57142857142857,-0.612244897959184,-0.104114421523797
-2.57142857142857,-0.36734693877551,-0.10734217948211
-2.57142857142857,-0.122448979591837,-0.111613565062784
-2.57142857142857,0.122448979591837,-0.10821894553657
-2.57142857142857,0.36734693877551,-0.0923341765531241
-2.57142857142857,0.612244897959184,-0.0645353294327821
-2.57142857142857,0.857142857142857,-0.0302392787486094
-2.57142857142857,1.10204081632653,0.00281390917352561
-2.57142857142857,1.3469387755102,0.0278264965809842
-2.57142857142857,1.59183673469388,0.0413497087058231
-2.3265306122449,-6,-0.178158160170697
-2.3265306122449,-5.75510204081633,-0.290119332630444
-2.3265306122449,-5.51020408163265,-0.432941158407054
-2.3265306122449,-5.26530612244898,-0.59378199181629
-2.3265306122449,-5.02040816326531,-0.750408325660533
-2.3265306122449,-4.77551020408163,-0.876434677650794
-2.3265306122449,-4.53061224489796,-0.950104197695263
-2.3265306122449,-4.28571428571429,-0.963090072924448
-2.3265306122449,-4.04081632653061,-0.924775269108091
-2.3265306122449,-3.79591836734694,-0.858969684755087
-2.3265306122449,-3.55102040816327,-0.793712085578922
-2.3265306122449,-3.30612244897959,-0.748785368881526
-2.3265306122449,-3.06122448979592,-0.727347207045915
-2.3265306122449,-2.81632653061224,-0.716169476618319
-2.3265306122449,-2.57142857142857,-0.694212195827045
-2.3265306122449,-2.3265306122449,-0.644533552440984
-2.3265306122449,-2.08163265306122,-0.562935251208142
-2.3265306122449,-1.83673469387755,-0.459220048541966
-2.3265306122449,-1.59183673469388,-0.351579031208968
-2.3265306122449,-1.3469387755102,-0.258186837916977
-2.3265306122449,-1.10204081632653,-0.190532341096702
-2.3265306122449,-0.857142857142857,-0.150842674829444
-2.3265306122449,-0.612244897959184,-0.133298637892915
-2.3265306122449,-0.36734693877551,-0.127360996266986
-2.3265306122449,-0.122448979591837,-0.121634086997366
-2.3265306122449,0.122448979591837,-0.107329444131655
-2.3265306122449,0.36734693877551,-0.0807022077536329
-2.3265306122449,0.612244897959184,-0.0438294692373067
-2.3265306122449,0.857142857142857,-0.00334796072427912
-2.3265306122449,1.10204081632653,0.0324602420071566
-2.3265306122449,1.3469387755102,0.0569816990057593
-2.3265306122449,1.59183673469388,0.0674923029375915
-2.08163265306122,-6,-0.219173111276064
-2.08163265306122,-5.75510204081633,-0.358934029273317
-2.08163265306122,-5.51020408163265,-0.53573706499187
-2.08163265306122,-5.26530612244898,-0.731221708963868
-2.08163265306122,-5.02040816326531,-0.915223792187854
-2.08163265306122,-4.77551020408163,-1.05371147684081
-2.08163265306122,-4.53061224489796,-1.12103322652695
-2.08163265306122,-4.28571428571429,-1.11116999272182
-2.08163265306122,-4.04081632653061,-1.04183973084334
-2.08163265306122,-3.79591836734694,-0.948086213014446
-2.08163265306122,-3.55102040816327,-0.867347995724905
-2.08163265306122,-3.30612244897959,-0.822988225783045
-2.08163265306122,-3.06122448979592,-0.814702326989211
-2.08163265306122,-2.81632653061224,-0.820821658313279
-2.08163265306122,-2.57142857142857,-0.811020618362554
-2.08163265306122,-2.3265306122449,-0.762233421038099
-2.08163265306122,-2.08163265306122,-0.669279783499214
-2.08163265306122,-1.83673469387755,-0.545460814995842
-2.08163265306122,-1.59183673469388,-0.414457413493653
-2.08163265306122,-1.3469387755102,-0.299175206211902
-2.08163265306122,-1.10204081632653,-0.213410373287111
-2.08163265306122,-0.857142857142857,-0.159185539968124
-2.08163265306122,-0.612244897959184,-0.129065823114606
-2.08163265306122,-0.36734693877551,-0.110934131657197
-2.08163265306122,-0.122448979591837,-0.09287599401396
-2.08163265306122,0.122448979591837,-0.0668597439013177
-2.08163265306122,0.36734693877551,-0.0306751801095757
-2.08163265306122,0.612244897959184,0.0120963160448177
-2.08163265306122,0.857142857142857,0.054010277410552
-2.08163265306122,1.10204081632653,0.086929532106965
-2.08163265306122,1.3469387755102,0.10518418044911
-2.08163265306122,1.59183673469388,0.107412629384734
-1.83673469387755,-6,-0.246195308440195
-1.83673469387755,-5.75510204081633,-0.409613756329696
-1.83673469387755,-5.51020408163265,-0.616329173229459
-1.83673469387755,-5.26530612244898,-0.842550154370138
-1.83673469387755,-5.02040816326531,-1.04994158648867
-1.83673469387755,-4.77551020408163,-1.19634002716146
-1.83673469387755,-4.53061224489796,-1.25171890523342
-1.83673469387755,-4.28571428571429,-1.21215773772888
-1.83673469387755,-4.04081632653061,-1.10389466734227
-1.83673469387755,-3.79591836734694,-0.973734854300186
-1.83673469387755,-3.55102040816327,-0.869268801033397
-1.83673469387755,-3.30612244897959,-0.818353250099188
-1.83673469387755,-3.06122448979592,-0.8182742806902
-1.83673469387755,-2.81632653061224,-0.839999370554069
-1.83673469387755,-2.57142857142857,-0.844711531989372
-1.83673469387755,-2.3265306122449,-0.803328958597396
-1.83673469387755,-2.08163265306122,-0.708860041867534
-1.83673469387755,-1.83673469387755,-0.576453993278258
-1.83673469387755,-1.59183673469388,-0.433293079660573
-1.83673469387755,-1.3469387755102,-0.30531224254207
-1.83673469387755,-1.10204081632653,-0.207676870764318
-1.83673469387755,-0.857142857142857,-0.142181571061558
-1.83673469387755,-0.612244897959184,-0.100497924716896
-1.83673469387755,-0.36734693877551,-0.0700443569550456
-1.83673469387755,-0.122448979591837,-0.03951113365671
-1.83673469387755,0.122448979591837,-0.00246113099072161
-1.83673469387755,0.36734693877551,0.041388986373018
-1.83673469387755,0.612244897959184,0.0870214881963133
-1.83673469387755,0.857142857142857,0.126600764152092
-1.83673469387755,1.10204081632653,0.152708047695052
-1.83673469387755,1.3469387755102,0.161144368814506
-1.83673469387755,1.59183673469388,0.152248070345883
-1.59183673469388,-6,-0.249443804774961
-1.59183673469388,-5.75510204081633,-0.428173158185752
-1.59183673469388,-5.51020408163265,-0.656935418430798
-1.59183673469388,-5.26530612244898,-0.907935461429446
-1.59183673469388,-5.02040816326531,-1.135736809665
-1.59183673469388,-4.77551020408163,-1.29024728537146
-1.59183673469388,-4.53061224489796,-1.33616152133626
-1.59183673469388,-4.28571428571429,-1.26982552865752
-1.59183673469388,-4.04081632653061,-1.12380392948675
-1.59183673469388,-3.79591836734694,-0.954880464187377
-1.59183673469388,-3.55102040816327,-0.820148037140538
-1.59183673469388,-3.30612244897959,-0.752851789529515
-1.59183673469388,-3.06122448979592,-0.75020177272935
-1.59183673469388,-2.81632653061224,-0.778892701717588
-1.59183673469388,-2.57142857142857,-0.794397358336778
-1.59183673469388,-2.3265306122449,-0.763060119723705
-1.59183673469388,-2.08163265306122,-0.67566614797418
-1.59183673469388,-1.83673469387755,-0.547189578322112
-1.59183673469388,-1.59183673469388,-0.405532934365082
-1.59183673469388,-1.3469387755102,-0.277142096910018
-1.59183673469388,-1.10204081632653,-0.177024358968335
-1.59183673469388,-0.857142857142857,-0.106418156644285
-1.59183673469388,-0.612244897959184,-0.0567217634633868
-1.59183673469388,-0.36734693877551,-0.0159785044893753
-1.59183673469388,-0.122448979591837,0.0254322696995366
-1.59183673469388,0.122448979591837,0.0716020609710865
-1.59183673469388,0.36734693877551,0.120607875900157
-1.59183673469388,0.612244897959184,0.1661522452336
-1.59183673469388,0.857142857142857,0.200439181606235
-1.59183673469388,1.10204081632653,0.217254250762441
-1.59183673469388,1.3469387755102,0.214214971552942
-1.3469387755102,-6,-0.22397063220916
-1.3469387755102,-5.75510204081633,-0.406969820652019
-1.3469387755102,-5.51020408163265,-0.647519802316189
-1.3469387755102,-5.26530612244898,-0.916449980595671
-1.3469387755102,-5.02040816326531,-1.1635768297527
-1.3469387755102,-4.77551020408163,-1.33187560604659
-1.3469387755102,-4.53061224489796,-1.37962588768921
-1.3469387755102,-4.28571428571429,-1.30018284141327
-1.3469387755102,-4.04081632653061,-1.12799846239614
-1.3469387755102,-3.79591836734694,-0.925771030955836
-1.3469387755102,-3.55102040816327,-0.757950196853524
-1.3469387755102,-3.30612244897959,-0.663814743439537
-1.3469387755102,-3.06122448979592,-0.643748068267418
-1.3469387755102,-2.81632653061224,-0.664833106646002
-1.3469387755102,-2.57142857142857,-0.681195166358866
-1.3469387755102,-2.3265306122449,-0.657165518281888
-1.3469387755102,-2.08163265306122,-0.581389386754596
-1.3469387755102,-1.83673469387755,-0.466634247792785
-1.3469387755102,-1.59183673469388,-0.338480919178529
-1.3469387755102,-1.3469387755102,-0.221079913822279
-1.3469387755102,-1.10204081632653,-0.127549899497751
-1.3469387755102,-0.857142857142857,-0.0581253286215852
-1.3469387755102,-0.612244897959184,-0.004457580810188
-1.3469387755102,-0.36734693877551,0.0438163240938191
-1.3469387755102,-0.122448979591837,0.0937056554993743
-1.3469387755102,0.122448979591837,0.146386527868899
-1.3469387755102,0.36734693877551,0.197611851572791
-1.3469387755102,0.612244897959184,0.240069134361812
-1.3469387755102,0.857142857142857,0.266470647563949
-1.3469387755102,1.10204081632653,0.272261862050502
-1.3469387755102,1.3469387755102,0.257138560809187
-1.10204081632653,-6,-0.172915740553274
-1.10204081632653,-5.75510204081633,-0.34905868708759
-1.10204081632653,-5.51020408163265,-0.590862496013378
-1.10204081632653,-5.26530612244898,-0.8709770120359
-1.10204081632653,-5.02040816326531,-1.13766333787765
-1.10204081632653,-4.77551020408163,-1.32873013590726
-1.10204081632653,-4.53061224489796,-1.39518073613366
-1.10204081632653,-4.28571428571429,-1.32363375436051
-1.10204081632653,-4.04081632653061,-1.14481930105565
-1.10204081632653,-3.79591836734694,-0.921849451322248
-1.10204081632653,-3.55102040816327,-0.723201486392979
-1.10204081632653,-3.30612244897959,-0.594245568672539
-1.10204081632653,-3.06122448979592,-0.541821215549045
-1.10204081632653,-2.81632653061224,-0.538494542455327
-1.10204081632653,-2.57142857142857,-0.541969522817716
-1.10204081632653,-2.3265306122449,-0.517654633702892
-1.10204081632653,-2.08163265306122,-0.452609885236838
-1.10204081632653,-1.83673469387755,-0.35581866885093
-1.10204081632653,-1.59183673469388,-0.24795186951773
-1.10204081632653,-1.3469387755102,-0.148468447564119
-1.10204081632653,-1.10204081632653,-0.0671563674914405
-1.10204081632653,-0.857142857142857,-0.0029021969700059
-1.10204081632653,-0.612244897959184,0.0519557285619945
-1.10204081632653,-0.36734693877551,0.105462790677651
-1.10204081632653,-0.122448979591837,0.161411182602508
-1.10204081632653,0.122448979591837,0.217793287447674
-1.10204081632653,0.36734693877551,0.268141465291461
-1.10204081632653,0.612244897959184,0.30450835301642
-1.10204081632653,0.857142857142857,0.320606604960387
-1.10204081632653,1.10204081632653,0.313966548616223
-1.10204081632653,1.3469387755102,0.286577663868391
-0.857142857142857,-6,-0.107509355284296
-0.857142857142857,-5.75510204081633,-0.268259434573842
-0.857142857142857,-5.51020408163265,-0.502462201755572
-0.857142857142857,-5.26530612244898,-0.787435690868937
-0.857142857142857,-5.02040816326531,-1.07319206614491
-0.857142857142857,-4.77551020408163,-1.2947630432798
-0.857142857142857,-4.53061224489796,-1.39594829360634
-0.857142857142857,-4.28571428571429,-1.35377084026745
-0.857142857142857,-4.04081632653061,-1.19013352594894
-0.857142857142857,-3.79591836734694,-0.963017320681023
-0.857142857142857,-3.55102040816327,-0.741039564157344
-0.857142857142857,-3.30612244897959,-0.574806616862782
-0.857142857142857,-3.06122448979592,-0.479832483647332
-0.857142857142857,-2.81632653061224,-0.438260134147043
-0.857142857142857,-2.57142857142857,-0.415583721155482
-0.857142857142857,-2.3265306122449,-0.381148995510421
-0.857142857142857,-2.08163265306122,-0.321331021856674
-0.857142857142857,-1.83673469387755,-0.24058932588684
-0.857142857142857,-1.59183673469388,-0.153179196980085
-0.857142857142857,-1.3469387755102,-0.0724882826110821
-0.857142857142857,-1.10204081632653,-0.00423321922028404
-0.857142857142857,-0.857142857142857,0.0541127290874209
-0.857142857142857,-0.612244897959184,0.109199787912507
-0.857142857142857,-0.36734693877551,0.166400880464662
-0.857142857142857,-0.122448979591837,0.226153895209332
-0.857142857142857,0.122448979591837,0.283422040968023
-0.857142857142857,0.36734693877551,0.329899390474772
-0.857142857142857,0.612244897959184,0.35748388936486
-0.857142857142857,0.857142857142857,0.361332370432281
-0.857142857142857,1.10204081632653,0.341362174631164
-0.612244897959184,-6,-0.0432389045962202
-0.612244897959184,-5.75510204081633,-0.184184593703724
-0.612244897959184,-5.51020408163265,-0.40453382298888
-0.612244897959184,-5.26530612244898,-0.687965421949989
-0.612244897959184,-5.02040816326531,-0.988960224512366
-0.612244897959184,-4.77551020408163,-1.24255652867079
-0.612244897959184,-4.53061224489796,-1.38686535476521
-0.612244897959184,-4.28571428571429,-1.38856474323333
-0.612244897959184,-4.04081632653061,-1.25770670011885
-0.612244897959184,-3.79591836734694,-1.04293463190718
-0.612244897959184,-3.55102040816327,-0.809266983500154
-0.612244897959184,-3.30612244897959,-0.610621879803605
-0.612244897959184,-3.06122448979592,-0.471484933253532
-0.612244897959184,-2.81632653061224,-0.385506474500125
-0.612244897959184,-2.57142857142857,-0.32842363004431
-0.612244897959184,-2.3265306122449,-0.275499210755815
-0.612244897959184,-2.08163265306122,-0.213474143580878
-0.612244897959184,-1.83673469387755,-0.142527630559284
-0.612244897959184,-1.59183673469388,-0.0703734448675798
-0.612244897959184,-1.3469387755102,-0.0042476943287529
-0.612244897959184,-1.10204081632653,0.0540634473903481
-0.612244897959184,-0.857142857142857,0.108223165329903
-0.612244897959184,-0.612244897959184,0.163677429315256
-0.612244897959184,-0.36734693877551,0.22320910141747
-0.612244897959184,-0.122448979591837,0.284312633128321
-0.612244897959184,0.122448979591837,0.339561637121911
-0.612244897959184,0.36734693877551,0.379491517520961
-0.612244897959184,0.612244897959184,0.396382678529588
-0.612244897959184,0.857142857142857,0.387126899869782
-0.36734693877551,-6,0.00611191137439909
-0.36734693877551,-5.75510204081633,-0.114518284317629
-0.36734693877551,-5.51020408163265,-0.316994605536171
-0.36734693877551,-5.26530612244898,-0.591546984727946
-0.36734693877551,-5.02040816326531,-0.898839888547518
-0.36734693877551,-4.77551020408163,-1.17681751029947
-0.36734693877551,-4.53061224489796,-1.36092694395015
-0.36734693877551,-4.28571428571429,-1.40935712642306
-0.36734693877551,-4.04081632653061,-1.32016908476339
-0.36734693877551,-3.79591836734694,-1.13062635864692
-0.36734693877551,-3.55102040816327,-0.899115748268693
-0.36734693877551,-3.30612244897959,-0.680012862985554
-0.36734693877551,-3.06122448979592,-0.504919435223661
-0.36734693877551,-2.81632653061224,-0.378338068007621
-0.36734693877551,-2.57142857142857,-0.286518303713257
-0.36734693877551,-2.3265306122449,-0.21141800978926
-0.36734693877551,-2.08163265306122,-0.141133035537727
-0.36734693877551,-1.83673469387755,-0.0726382286389267
-0.36734693877551,-1.59183673469388,-0.00822563896595283
-0.36734693877551,-1.3469387755102,0.049929228630962
-0.36734693877551,-1.10204081632653,0.103053894422627
-0.36734693877551,-0.857142857142857,0.155389390033217
-0.36734693877551,-0.612244897959184,0.211124011603953
-0.36734693877551,-0.36734693877551,0.270936440799224
-0.36734693877551,-0.122448979591837,0.330282266726616
-0.36734693877551,0.122448979591837,0.380411570781269
-0.36734693877551,0.36734693877551,0.411618743850001
-0.36734693877551,0.612244897959184,0.417092707191349
-0.36734693877551,0.857142857142857,0.395512240233271
-0.122448979591837,-5.75510204081633,-0.0686625158319073
-0.122448979591837,-5.51020408163265,-0.250371835628214
-0.122448979591837,-5.26530612244898,-0.507381434776634
-0.122448979591837,-5.02040816326531,-0.807219922849805
-0.122448979591837,-4.77551020408163,-1.09343810594408
-0.122448979591837,-4.53061224489796,-1.30286179223958
-0.122448979591837,-4.28571428571429,-1.38917860480463
-0.122448979591837,-4.04081632653061,-1.34093360330029
-0.122448979591837,-3.79591836734694,-1.18415984448283
-0.122448979591837,-3.55102040816327,-0.968583149118888
-0.122448979591837,-3.30612244897959,-0.745717392815252
-0.122448979591837,-3.06122448979592,-0.550783086752677
-0.122448979591837,-2.81632653061224,-0.396340573432771
-0.122448979591837,-2.57142857142857,-0.277526976996207
-0.122448979591837,-2.3265306122449,-0.18263610535936
-0.122448979591837,-2.08163265306122,-0.101864946171376
-0.122448979591837,-1.83673469387755,-0.0305093299433424
-0.122448979591837,-1.59183673469388,0.0326772282834804
-0.122448979591837,-1.3469387755102,0.0887740454268331
-0.122448979591837,-1.10204081632653,0.140658145448503
-0.122448979591837,-0.857142857142857,0.192459915155442
-0.122448979591837,-0.612244897959184,0.247178155174375
-0.122448979591837,-0.36734693877551,0.304135505361228
-0.122448979591837,-0.122448979591837,0.357946011334515
-0.122448979591837,0.122448979591837,0.399830187214605
-0.122448979591837,0.36734693877551,0.420846793450647
-0.122448979591837,0.612244897959184,0.41552642213119
0.122448979591837,-5.51020408163265,-0.204262718992475
0.122448979591837,-5.26530612244898,-0.434478113188943
0.122448979591837,-5.02040816326531,-0.710894631455123
0.122448979591837,-4.77551020408163,-0.984833807273393
0.122448979591837,-4.53061224489796,-1.19865047248472
0.122448979591837,-4.28571428571429,-1.30643101162838
0.122448979591837,-4.04081632653061,-1.2911831872268
0.122448979591837,-3.79591836734694,-1.16943250867603
0.122448979591837,-3.55102040816327,-0.981282257328955
0.122448979591837,-3.30612244897959,-0.772283213618576
0.122448979591837,-3.06122448979592,-0.57717700353876
0.122448979591837,-2.81632653061224,-0.412711775424732
0.122448979591837,-2.57142857142857,-0.280185127640585
0.122448979591837,-2.3265306122449,-0.173078120844313
0.122448979591837,-2.08163265306122,-0.0840759805748729
0.122448979591837,-1.83673469387755,-0.00830521705848995
0.122448979591837,-1.59183673469388,0.0569952831519862
0.122448979591837,-1.3469387755102,0.114226369798004
0.122448979591837,-1.10204081632653,0.166518009406984
0.122448979591837,-0.857142857142857,0.217255441181815
0.122448979591837,-0.612244897959184,0.26839946046233
0.122448979591837,-0.36734693877551,0.318720774559057
0.122448979591837,-0.122448979591837,0.363187359156565
0.122448979591837,0.122448979591837,0.394218950998106
0.122448979591837,0.36734693877551,0.404521747794619
0.36734693877551,-5.26530612244898,-0.366657865486089
0.36734693877551,-5.02040816326531,-0.605392031971443
0.36734693877551,-4.77551020408163,-0.847884302786655
0.36734693877551,-4.53061224489796,-1.04529296864062
0.36734693877551,-4.28571428571429,-1.15649978600318
0.36734693877551,-4.04081632653061,-1.16307446196165
0.36734693877551,-3.79591836734694,-1.07446057893578
0.36734693877551,-3.55102040816327,-0.921163417058382
0.36734693877551,-3.30612244897959,-0.740563157724011
0.36734693877551,-3.06122448979592,-0.563366285321566
0.36734693877551,-2.81632653061224,-0.406769538825618
0.36734693877551,-2.57142857142857,-0.27532406798367
0.36734693877551,-2.3265306122449,-0.166208776873902
0.36734693877551,-2.08163265306122,-0.0745927887913743
0.36734693877551,-1.83673469387755,0.00345367707587889
0.36734693877551,-1.59183673469388,0.0705762141549888
0.36734693877551,-1.3469387755102,0.128942453530586
0.36734693877551,-1.10204081632653,0.180862525798978
0.36734693877551,-0.857142857142857,0.228550782763248
0.36734693877551,-0.612244897959184,0.273121898673159
0.36734693877551,-0.36734693877551,0.313455057001411
0.36734693877551,-0.122448979591837,0.34577755012186
0.36734693877551,0.122448979591837,0.364582785032193
0.612244897959184,-5.02040816326531,-0.490945015385417
0.612244897959184,-4.77551020408163,-0.689055034471282
0.612244897959184,-4.53061224489796,-0.85490256862014
0.612244897959184,-4.28571428571429,-0.955017049701664
0.612244897959184,-4.04081632653061,-0.972671657594245
0.612244897959184,-3.79591836734694,-0.912611936229233
0.612244897959184,-3.55102040816327,-0.796588491069287
0.612244897959184,-3.30612244897959,-0.652918455736947
0.612244897959184,-3.06122448979592,-0.50606662697291
0.612244897959184,-2.81632653061224,-0.370964637553446
0.612244897959184,-2.57142857142857,-0.253045057140954
0.612244897959184,-2.3265306122449,-0.15174329502786
0.612244897959184,-2.08163265306122,-0.0643724341335681
0.612244897959184,-1.83673469387755,0.0115209762552616
0.612244897959184,-1.59183673469388,0.0775215514454425
0.612244897959184,-1.3469387755102,0.134668241405422
0.612244897959184,-1.10204081632653,0.183898583251044
0.612244897959184,-0.857142857142857,0.226120438323986
0.612244897959184,-0.612244897959184,0.261801877642622
0.612244897959184,-0.36734693877551,0.290321420716972
0.612244897959184,-0.122448979591837,0.30960095504481
0.857142857142857,-4.53061224489796,-0.650928910163997
0.857142857142857,-4.28571428571429,-0.731590862414528
0.857142857142857,-4.04081632653061,-0.752206942177646
0.857142857142857,-3.79591836734694,-0.714740539986649
0.857142857142857,-3.55102040816327,-0.633613022271516
0.857142857142857,-3.30612244897959,-0.528521360804036
0.857142857142857,-3.06122448979592,-0.417071475386747
0.857142857142857,-2.81632653061224,-0.310590791415849
0.857142857142857,-2.57142857142857,-0.213893020696551
0.857142857142857,-2.3265306122449,-0.127520084476014
0.857142857142857,-2.08163265306122,-0.0503803259946721
0.857142857142857,-1.83673469387755,0.0185158656770076
0.857142857142857,-1.59183673469388,0.0794426427878235
0.857142857142857,-1.3469387755102,0.132092862784229
0.857142857142857,-1.10204081632653,0.176004856594298
0.857142857142857,-0.857142857142857,0.210925599288797
0.857142857142857,-0.612244897959184,0.236865861137738
1.10204081632653,-4.04081632653061,-0.536918653358573
1.10204081632653,-3.79591836734694,-0.515804024338122
1.10204081632653,-3.55102040816327,-0.46369869063001
1.10204081632653,-3.30612244897959,-0.393108744747207
1.10204081632653,-3.06122448979592,-0.315464766608568
1.10204081632653,-2.81632653061224,-0.238365736397661
1.10204081632653,-2.57142857142857,-0.165357341425445
1.10204081632653,-2.3265306122449,-0.0973182506930382
1.10204081632653,-2.08163265306122,-0.0341515543855242
1.10204081632653,-1.83673469387755,0.0240367200243413
1.10204081632653,-1.59183673469388,0.0764605717102737
1.10204081632653,-1.3469387755102,0.121745424356817
1.10204081632653,-1.10204081632653,0.158384339821122
1.3469387755102,-3.06122448979592,-0.219295064597521
1.3469387755102,-2.81632653061224,-0.167789022782875
1.3469387755102,-2.57142857142857,-0.116766760783219
1.3469387755102,-2.3265306122449,-0.0670265316502506
1.3469387755102,-2.08163265306122,-0.0189493492299407


==> sim_data/final_mean_agent_2.csv <==
x,y,z
-1.83673469387755,-3.30612244897959,-0.482951782119539
-1.83673469387755,-3.06122448979592,-0.454064513114129
-1.83673469387755,-2.81632653061224,-0.410407348345283
-1.83673469387755,-2.57142857142857,-0.358810287906171
-1.83673469387755,-2.3265306122449,-0.306023966321876
-1.83673469387755,-2.08163265306122,-0.257563153673907
-1.59183673469388,-4.28571428571429,-0.44414907154429
-1.59183673469388,-4.04081632653061,-0.507273496484133
-1.59183673469388,-3.79591836734694,-0.545179363690233
-1.59183673469388,-3.55102040816327,-0.556044484495436
-1.59183673469388,-3.30612244897959,-0.541435345762916
-1.59183673469388,-3.06122448979592,-0.505764556119305
-1.59183673469388,-2.81632653061224,-0.455368288854019
-1.59183673469388,-2.57142857142857,-0.397377281818593
-1.59183673469388,-2.3265306122449,-0.338560794068246
-1.59183673469388,-2.08163265306122,-0.284321846266428
-1.59183673469388,-1.83673469387755,-0.238006277011394
-1.59183673469388,-1.59183673469388,-0.200645150674128
-1.59183673469388,-1.3469387755102,-0.171174860778959
-1.3469387755102,-4.77551020408163,-0.329557925628352
-1.3469387755102,-4.53061224489796,-0.431860604998691
-1.3469387755102,-4.28571428571429,-0.516168687132705
-1.3469387755102,-4.04081632653061,-0.575045708643543
-1.3469387755102,-3.79591836734694,-0.604895101022808
-1.3469387755102,-3.55102040816327,-0.606004055095559
-1.3469387755102,-3.30612244897959,-0.581873982312885
-1.3469387755102,-3.06122448979592,-0.538167624299489
-1.3469387755102,-2.81632653061224,-0.48158163058243
-1.3469387755102,-2.57142857142857,-0.418838686688703
-1.3469387755102,-2.3265306122449,-0.35587467905126
-1.3469387755102,-2.08163265306122,-0.29723312988275
-1.3469387755102,-1.83673469387755,-0.245678176448118
-1.3469387755102,-1.59183673469388,-0.202065254809054
-1.3469387755102,-1.3469387755102,-0.165519812610698
-1.3469387755102,-1.10204081632653,-0.133938135330739
-1.3469387755102,-0.857142857142857,-0.104741056387909
-1.10204081632653,-5.26530612244898,-0.172922221783991
-1.10204081632653,-5.02040816326531,-0.294334954148559
-1.10204081632653,-4.77551020408163,-0.413527139492323
-1.10204081632653,-4.53061224489796,-0.517253479623362
-1.10204081632653,-4.28571428571429,-0.595092438036021
-1.10204081632653,-4.04081632653061,-0.641270830499846
-1.10204081632653,-3.79591836734694,-0.655110716535517
-1.10204081632653,-3.55102040816327,-0.640179395149871
-1.10204081632653,-3.30612244897959,-0.602659104293088
-1.10204081632653,-3.06122448979592,-0.549604932464345
-1.10204081632653,-2.81632653061224,-0.487613293715511
-1.10204081632653,-2.57142857142857,-0.422109123033386
-1.10204081632653,-2.3265306122449,-0.357158646175033
-1.10204081632653,-2.08163265306122,-0.295558021003666
-1.10204081632653,-1.83673469387755,-0.238967319619992
-1.10204081632653,-1.59183673469388,-0.18799382964392
-1.10204081632653,-1.3469387755102,-0.142275647687144
-1.10204081632653,-1.10204081632653,-0.100687110072835
-1.10204081632653,-0.857142857142857,-0.0617468030807154
-1.10204081632653,-0.612244897959184,-0.0241871020682461
-1.10204081632653,-0.36734693877551,0.0124825817841386
-0.857142857142857,-5.51020408163265,-0.13298978002798
-0.857142857142857,-5.26530612244898,-0.262786970790423
-0.857142857142857,-5.02040816326531,-0.398052831738036
-0.857142857142857,-4.77551020408163,-0.522304362830087
-0.857142857142857,-4.53061224489796,-0.620766186466539
-0.857142857142857,-4.28571428571429,-0.68371153012487
-0.857142857142857,-4.04081632653061,-0.708220898630359
-0.857142857142857,-3.79591836734694,-0.697866515575635
-0.857142857142857,-3.55102040816327,-0.660644979084162
-0.857142857142857,-3.30612244897959,-0.606097930896619
-0.857142857142857,-3.06122448979592,-0.54272039832944
-0.857142857142857,-2.81632653061224,-0.476444741782968
-0.857142857142857,-2.57142857142857,-0.410414095774953
-0.857142857142857,-2.3265306122449,-0.345718519474503
-0.857142857142857,-2.08163265306122,-0.282485560170581
-0.857142857142857,-1.83673469387755,-0.220759854938588
-0.857142857142857,-1.59183673469388,-0.160882385167069
-0.857142857142857,-1.3469387755102,-0.103413607975532
-0.857142857142857,-1.10204081632653,-0.0488693285767883
-0.857142857142857,-0.857142857142857,0.00243221686785852
-0.857142857142857,-0.612244897959184,0.0502579265251666
-0.857142857142857,-0.36734693877551,0.0941415877490802
-0.857142857142857,-0.122448979591837,0.133075076581955
-0.612244897959184,-5.75510204081633,-0.10148040571264
-0.612244897959184,-5.51020408163265,-0.23505145391079
-0.612244897959184,-5.26530612244898,-0.384556115826342
-0.612244897959184,-5.02040816326531,-0.531435973394965
-0.612244897959184,-4.77551020408163,-0.656042462652298
-0.612244897959184,-4.53061224489796,-0.742505544469774
-0.612244897959184,-4.28571428571429,-0.78264232534705
-0.612244897959184,-4.04081632653061,-0.777503627704119
-0.612244897959184,-3.79591836734694,-0.736060774406532
-0.612244897959184,-3.55102040816327,-0.671654844218961
-0.612244897959184,-3.30612244897959,-0.597647115883865
-0.612244897959184,-3.06122448979592,-0.52387022533801
-0.612244897959184,-2.81632653061224,-0.454970498857323
-0.612244897959184,-2.57142857142857,-0.390851316025629
-0.612244897959184,-2.3265306122449,-0.328602158774963
-0.612244897959184,-2.08163265306122,-0.264864549317447
-0.612244897959184,-1.83673469387755,-0.197653797761831
-0.612244897959184,-1.59183673469388,-0.12710114311248
-0.612244897959184,-1.3469387755102,-0.0551453831750685
-0.612244897959184,-1.10204081632653,0.0153743301747259
-0.612244897959184,-0.857142857142857,0.0816446965575219
-0.612244897959184,-0.612244897959184,0.141406439123012
-0.612244897959184,-0.36734693877551,0.19298678187763
-0.612244897959184,-0.122448979591837,0.235029782467729
-0.612244897959184,0.122448979591837,0.266241608403056
-0.36734693877551,-6,-0.0771257658730207
-0.36734693877551,-5.75510204081633,-0.207232237461949
-0.36734693877551,-5.51020408163265,-0.365081941595915
-0.36734693877551,-5.26530612244898,-0.533031522250759
-0.36734693877551,-5.02040816326531,-0.688336509013903
-0.36734693877551,-4.77551020408163,-0.808490292160312
-0.36734693877551,-4.53061224489796,-0.877130180633694
-0.36734693877551,-4.28571428571429,-0.888417038247308
-0.36734693877551,-4.04081632653061,-0.848222869616065
-0.36734693877551,-3.79591836734694,-0.771652483898608
-0.36734693877551,-3.55102040816327,-0.677857274322072
-0.36734693877551,-3.30612244897959,-0.584114394030595
-0.36734693877551,-3.06122448979592,-0.501298490807971
-0.36734693877551,-2.81632653061224,-0.432150774991286
-0.36734693877551,-2.57142857142857,-0.372540546974116
-0.36734693877551,-2.3265306122449,-0.314780941962091
-0.36734693877551,-2.08163265306122,-0.251458626833411
-0.36734693877551,-1.83673469387755,-0.178327787556633
-0.36734693877551,-1.59183673469388,-0.0954498919817974
-0.36734693877551,-1.3469387755102,-0.00658550251108194
-0.36734693877551,-1.10204081632653,0.0825024122848741
-0.36734693877551,-0.857142857142857,0.165923765941319
-0.36734693877551,-0.612244897959184,0.238980516838238
-0.36734693877551,-0.36734693877551,0.298633105855985
-0.36734693877551,-0.122448979591837,0.343270372625996
-0.36734693877551,0.122448979591837,0.372199188968205
-0.36734693877551,0.36734693877551,0.385261338952299
-0.122448979591837,-6,-0.17645213958483
-0.122448979591837,-5.75510204081633,-0.332208683641565
-0.122448979591837,-5.51020408163265,-0.512620885838762
-0.122448979591837,-5.26530612244898,-0.695865618492891
-0.122448979591837,-5.02040816326531,-0.855455442459014
-0.122448979591837,-4.77551020408163,-0.966683905880508
-0.122448979591837,-4.53061224489796,-1.01342297880686
-0.122448979591837,-4.28571428571429,-0.992812463869223
-0.122448979591837,-4.04081632653061,-0.91596059875008
-0.122448979591837,-3.79591836734694,-0.804237115658838
-0.122448979591837,-3.55102040816327,-0.682457377410799
-0.122448979591837,-3.30612244897959,-0.571448443768757
-0.122448979591837,-3.06122448979592,-0.482626656361818
-0.122448979591837,-2.81632653061224,-0.4162852412475
-0.122448979591837,-2.57142857142857,-0.363761155045462
-0.122448979591837,-2.3265306122449,-0.312214437588994
-0.122448979591837,-2.08163265306122,-0.249981381565639
-0.122448979591837,-1.83673469387755,-0.170571765387935
-0.122448979591837,-1.59183673469388,-0.0741961618759988
-0.122448979591837,-1.3469387755102,0.0331982798739553
-0.122448979591837,-1.10204081632653,0.142507232962361
-0.122448979591837,-0.857142857142857,0.244400075808395
-0.122448979591837,-0.612244897959184,0.331518758854997
-0.122448979591837,-0.36734693877551,0.399422367768881
-0.122448979591837,-0.122448979591837,0.4463843454661
-0.122448979591837,0.122448979591837,0.472565156668509
-0.122448979591837,0.36734693877551,0.479157355492187
-0.122448979591837,0.612244897959184,0.467887785194162
0.122448979591837,-6,-0.285102642549414
0.122448979591837,-5.75510204081633,-0.463453526865559
0.122448979591837,-5.51020408163265,-0.662033582127046
0.122448979591837,-5.26530612244898,-0.855467828149884
0.122448979591837,-5.02040816326531,-1.01443266672866
0.122448979591837,-4.77551020408163,-1.11299337881563
0.122448979591837,-4.53061224489796,-1.13603437212587
0.122448979591837,-4.28571428571429,-1.08404525581007
0.122448979591837,-4.04081632653061,-0.973243651377054
0.122448979591837,-3.79591836734694,-0.830700528616089
0.122448979591837,-3.55102040816327,-0.686077061936196
0.122448979591837,-3.30612244897959,-0.562907976611478
0.122448979591837,-3.06122448979592,-0.472481826876646
0.122448979591837,-2.81632653061224,-0.412255417355137
0.122448979591837,-2.57142857142857,-0.368934422122049
0.122448979591837,-2.3265306122449,-0.324651680817418
0.122448979591837,-2.08163265306122,-0.263749479481042
0.122448979591837,-1.83673469387755,-0.177793219653677
0.122448979591837,-1.59183673469388,-0.0674251161253728
0.122448979591837,-1.3469387755102,0.0589921432297339
0.122448979591837,-1.10204081632653,0.18885821896841
0.122448979591837,-0.857142857142857,0.309334861276875
0.122448979591837,-0.612244897959184,0.410430697449411
0.122448979591837,-0.36734693877551,0.486417281653524
0.122448979591837,-0.122448979591837,0.535628174259883
0.122448979591837,0.122448979591837,0.559270629066515
0.122448979591837,0.36734693877551,0.560045418377073
0.122448979591837,0.612244897959184,0.541161082874653
0.122448979591837,0.857142857142857,0.505938078003246
0.36734693877551,-6,-0.390848748121576
0.36734693877551,-5.75510204081633,-0.585954223038306
0.36734693877551,-5.51020408163265,-0.795928308351842
0.36734693877551,-5.26530612244898,-0.99289680857392
0.36734693877551,-5.02040816326531,-1.14597334040091
0.36734693877551,-4.77551020408163,-1.22916742451041
0.36734693877551,-4.53061224489796,-1.2291044780915
0.36734693877551,-4.28571428571429,-1.14966825051079
0.36734693877551,-4.04081632653061,-1.01150527860727
0.36734693877551,-3.79591836734694,-0.846165885255136
0.36734693877551,-3.55102040816327,-0.686738636798924
0.36734693877551,-3.30612244897959,-0.558234243638159
0.36734693877551,-3.06122448979592,-0.471059436025546
0.36734693877551,-2.81632653061224,-0.41967157049848
0.36734693877551,-2.57142857142857,-0.386497784260744
0.36734693877551,-2.3265306122449,-0.349305042339048
0.36734693877551,-2.08163265306122,-0.289163541232064
0.36734693877551,-1.83673469387755,-0.19627295371025
0.36734693877551,-1.59183673469388,-0.0720320740909898
0.36734693877551,-1.3469387755102,0.0727214157382467
0.36734693877551,-1.10204081632653,0.222038293839434
0.36734693877551,-0.857142857142857,0.359837594954196
0.36734693877551,-0.612244897959184,0.473793000372645
0.36734693877551,-0.36734693877551,0.557158297284537
0.36734693877551,-0.122448979591837,0.608529971209986
0.36734693877551,0.122448979591837,0.63027615925531
0.36734693877551,0.36734693877551,0.626619315577546
0.36734693877551,0.612244897959184,0.602159356425422
0.36734693877551,0.857142857142857,0.561171663489153
0.612244897959184,-6,-0.482189292495369
0.612244897959184,-5.75510204081633,-0.686252158119537
0.612244897959184,-5.51020408163265,-0.899387316270455
0.612244897959184,-5.26530612244898,-1.09254170974012
0.612244897959184,-5.02040816326531,-1.23472104720318
0.612244897959184,-4.77551020408163,-1.30108428798826
0.612244897959184,-4.53061224489796,-1.28057260168504
0.612244897959184,-4.28571428571429,-1.1801726420968
0.612244897959184,-4.04081632653061,-1.02381696349951
0.612244897959184,-3.79591836734694,-0.845821476717446
0.612244897959184,-3.55102040816327,-0.680879195628628
0.612244897959184,-3.30612244897959,-0.55403118681176
0.612244897959184,-3.06122448979592,-0.474082257016108
0.612244897959184,-2.81632653061224,-0.432600505799379
0.612244897959184,-2.57142857142857,-0.408525672729922
0.612244897959184,-2.3265306122449,-0.376405869361823
0.612244897959184,-2.08163265306122,-0.315168426739258
0.612244897959184,-1.83673469387755,-0.214459002793158
0.612244897959184,-1.59183673469388,-0.0767770401013437
0.612244897959184,-1.3469387755102,0.0846771158856965
0.612244897959184,-1.10204081632653,0.251043399861409
0.612244897959184,-0.857142857142857,0.403580118414965
0.612244897959184,-0.612244897959184,0.528183717751514
0.612244897959184,-0.36734693877551,0.617508978561993
0.612244897959184,-0.122448979591837,0.670643783868845
0.612244897959184,0.122448979591837,0.691154697014328
0.612244897959184,0.36734693877551,0.684661594095927
0.612244897959184,0.612244897959184,0.656911578352318
0.612244897959184,0.857142857142857,0.612817308735751
0.612244897959184,1.10204081632653,0.556393592959982
0.857142857142857,-6,-0.551036476878782
0.857142857142857,-5.75510204081633,-0.755622992508859
0.857142857142857,-5.51020408163265,-0.963548562507417
0.857142857142857,-5.26530612244898,-1.14595249969499
0.857142857142857,-5.02040816326531,-1.27313973235143
0.857142857142857,-4.77551020408163,-1.32247271939793
0.857142857142857,-4.53061224489796,-1.28554593029303
0.857142857142857,-4.28571428571429,-1.17187123595782
0.857142857142857,-4.04081632653061,-1.00723841637369
0.857142857142857,-3.79591836734694,-0.826784101056025
0.857142857142857,-3.55102040816327,-0.664855508065203
0.857142857142857,-3.30612244897959,-0.545088688973295
0.857142857142857,-3.06122448979592,-0.474123438089165
0.857142857142857,-2.81632653061224,-0.441031149084287
0.857142857142857,-2.57142857142857,-0.422411522459153
0.857142857142857,-2.3265306122449,-0.391098681467008
0.857142857142857,-2.08163265306122,-0.325290135557981
0.857142857142857,-1.83673469387755,-0.21504060205105
0.857142857142857,-1.59183673469388,-0.0642887477937913
0.857142857142857,-1.3469387755102,0.111660847936736
0.857142857142857,-1.10204081632653,0.291711454896375
0.857142857142857,-0.857142857142857,0.455300758188464
0.857142857142857,-0.612244897959184,0.587321144391023
0.857142857142857,-0.36734693877551,0.68037626401986
0.857142857142857,-0.122448979591837,0.734302609522077
0.857142857142857,0.122448979591837,0.753845246509359
0.857142857142857,0.36734693877551,0.745786683146195
0.857142857142857,0.612244897959184,0.716653097579928
0.857142857142857,0.857142857142857,0.671574398128197
0.857142857142857,1.10204081632653,0.614265079883318
1.10204081632653,-6,-0.594234355772158
1.10204081632653,-5.75510204081633,-0.791704608685149
1.10204081632653,-5.51020408163265,-0.987256020273369
1.10204081632653,-5.26530612244898,-1.15342316799305
1.10204081632653,-5.02040816326531,-1.26295612211072
1.10204081632653,-4.77551020408163,-1.29617275574997
1.10204081632653,-4.53061224489796,-1.24738272582095
1.10204081632653,-4.28571428571429,-1.12785755364814
1.10204081632653,-4.04081632653061,-0.963751598983125
1.10204081632653,-3.79591836734694,-0.789140564309238
1.10204081632653,-3.55102040816327,-0.636240797515052
1.10204081632653,-3.30612244897959,-0.526075607306924
1.10204081632653,-3.06122448979592,-0.462807638509745
1.10204081632653,-2.81632653061224,-0.43364811805959
1.10204081632653,-2.57142857142857,-0.414220245509957
1.10204081632653,-2.3265306122449,-0.377321594410149
1.10204081632653,-2.08163265306122,-0.301947225283627
1.10204081632653,-1.83673469387755,-0.17956707294454
1.10204081632653,-1.59183673469388,-0.0158630023994942
1.10204081632653,-1.3469387755102,0.17212073269331
1.10204081632653,-1.10204081632653,0.361880981263977
1.10204081632653,-0.857142857142857,0.532046918827434
1.10204081632653,-0.612244897959184,0.667430054293265
1.10204081632653,-0.36734693877551,0.761227683563494
1.10204081632653,-0.122448979591837,0.814310559796942
1.10204081632653,0.122448979591837,0.832546526110009
1.10204081632653,0.36734693877551,0.823567265482868
1.10204081632653,0.612244897959184,0.794219457099397
1.10204081632653,0.857142857142857,0.749359045238655
1.10204081632653,1.10204081632653,0.691970869001582
1.10204081632653,1.3469387755102,0.624106364687765
1.3469387755102,-6,-0.613420622769079
1.3469387755102,-5.75510204081633,-0.798039225905486
1.3469387755102,-5.51020408163265,-0.976224832306066
1.3469387755102,-5.26530612244898,-1.12277862811517
1.3469387755102,-5.02040816326531,-1.21363871260492
1.3469387755102,-4.77551020408163,-1.23244960610646
1.3469387755102,-4.53061224489796,-1.17604065501114
1.3469387755102,-4.28571428571429,-1.05661625417587
1.3469387755102,-4.04081632653061,-0.899355352045113
1.3469387755102,-3.79591836734694,-0.735713541488015
1.3469387755102,-3.55102040816327,-0.594394985530822
1.3469387755102,-3.30612244897959,-0.492987806700093
1.3469387755102,-3.06122448979592,-0.433155216810303
1.3469387755102,-2.81632653061224,-0.401045761880359
1.3469387755102,-2.57142857142857,-0.372712325972961
1.3469387755102,-2.3265306122449,-0.322556239488811
1.3469387755102,-2.08163265306122,-0.231824282139014
1.3469387755102,-1.83673469387755,-0.0943292955139381
1.3469387755102,-1.59183673469388,0.0822721654540211
1.3469387755102,-1.3469387755102,0.279630656711738
1.3469387755102,-1.10204081632653,0.47474119725477
1.3469387755102,-0.857142857142857,0.646515660722272
1.3469387755102,-0.612244897959184,0.780681488330994
1.3469387755102,-0.36734693877551,0.871725589997456
1.3469387755102,-0.122448979591837,0.921852436556772
1.3469387755102,0.122448979591837,0.937969139778028
1.3469387755102,0.36734693877551,0.928184324293843
1.3469387755102,0.612244897959184,0.899139494788622
1.3469387755102,0.857142857142857,0.854876487693887
1.3469387755102,1.10204081632653,0.79721077727511
1.3469387755102,1.3469387755102,0.727029147136602
1.59183673469388,-6,-0.613385294524312
1.59183673469388,-5.75510204081633,-0.781799139606089
1.59183673469388,-5.51020408163265,-0.940120375993038
1.59183673469388,-5.26530612244898,-1.06588879384688
1.59183673469388,-5.02040816326531,-1.13853278898932
1.59183673469388,-4.77551020408163,-1.14502499623105
1.59183673469388,-4.53061224489796,-1.0843314683599
1.59183673469388,-4.28571428571429,-0.968827557848503
1.59183673469388,-4.04081632653061,-0.821692967580056
1.59183673469388,-3.79591836734694,-0.670694797372429
1.59183673469388,-3.55102040816327,-0.540181390655244
1.59183673469388,-3.30612244897959,-0.443932907199969
1.59183673469388,-3.06122448979592,-0.381355543152119
1.59183673469388,-2.81632653061224,-0.338381219187875
1.59183673469388,-2.57142857142857,-0.292766675992043
1.59183673469388,-2.3265306122449,-0.221923671594598
1.59183673469388,-2.08163265306122,-0.110557020462782
1.59183673469388,-1.83673469387755,0.0444470582783378
1.59183673469388,-1.59183673469388,0.23334566431416
1.59183673469388,-1.3469387755102,0.436969498043276
1.59183673469388,-1.10204081632653,0.632725584655448
1.59183673469388,-0.857142857142857,0.800894313485787
1.59183673469388,-0.612244897959184,0.929109276100954
1.59183673469388,-0.36734693877551,1.01383302709832
1.59183673469388,-0.122448979591837,1.05887987001036
1.59183673469388,0.122448979591837,1.07206930312611
1.59183673469388,0.36734693877551,1.06155603263738
1.59183673469388,0.612244897959184,1.03319328232886
1.59183673469388,0.857142857142857,0.989633417409614
1.59183673469388,1.10204081632653,0.931085256507588
1.59183673469388,1.3469387755102,0.857048246804357
1.83673469387755,-6,-0.599635702622022
1.83673469387755,-5.75510204081633,-0.750631625581991
1.83673469387755,-5.51020408163265,-0.888711401950127
1.83673469387755,-5.26530612244898,-0.994261804220625
1.83673469387755,-5.02040816326531,-1.05012935777872
1.83673469387755,-4.77551020408163,-1.04633619819064
1.83673469387755,-4.53061224489796,-0.983515625946668
1.83673469387755,-4.28571428571429,-0.873614581601902
1.83673469387755,-4.04081632653061,-0.737185801907702
1.83673469387755,-3.79591836734694,-0.597780219850511
1.83673469387755,-3.55102040816327,-0.475095011688861
1.83673469387755,-3.30612244897959,-0.379145147274743
1.83673469387755,-3.06122448979592,-0.307507684617798
1.83673469387755,-2.81632653061224,-0.246674269581302
1.83673469387755,-2.57142857142857,-0.177103702227097
1.83673469387755,-2.3265306122449,-0.0802410834213459
1.83673469387755,-2.08163265306122,0.0549263409723612
1.83673469387755,-1.83673469387755,0.228003900576233
1.83673469387755,-1.59183673469388,0.427220311481347
1.83673469387755,-1.3469387755102,0.633121713443674
1.83673469387755,-1.10204081632653,0.824406450612281
1.83673469387755,-0.857142857142857,0.983732104615033
1.83673469387755,-0.612244897959184,1.10153989040188
1.83673469387755,-0.36734693877551,1.17686758176487
1.83673469387755,-0.122448979591837,1.21533280626579
1.83673469387755,0.122448979591837,1.22546105151728
1.83673469387755,0.36734693877551,1.21495083522058
1.83673469387755,0.612244897959184,1.18823245850251
1.83673469387755,0.857142857142857,1.14597452806862
1.83673469387755,1.10204081632653,1.08636097907905
1.83673469387755,1.3469387755102,1.00733102680661
2.08163265306122,-6,-0.576122873218174
2.08163265306122,-5.75510204081633,-0.709822598025223
2.08163265306122,-5.51020408163265,-0.828525689295415
2.08163265306122,-5.26530612244898,-0.915326286828004
2.08163265306122,-5.02040816326531,-0.956181405071989
2.08163265306122,-4.77551020408163,-0.943739551334015
2.08163265306122,-4.53061224489796,-0.879849039940642
2.08163265306122,-4.28571428571429,-0.775642251177336
2.08163265306122,-4.04081632653061,-0.648803679194944
2.08163265306122,-3.79591836734694,-0.518618767792901
2.08163265306122,-3.55102040816327,-0.4002894610913
2.08163265306122,-3.30612244897959,-0.300412769908635
2.08163265306122,-3.06122448979592,-0.215240561682181
2.08163265306122,-2.81632653061224,-0.132430686693387
2.08163265306122,-2.57142857142857,-0.035775834655006
2.08163265306122,-2.3265306122449,0.0886889260587954
2.08163265306122,-2.08163265306122,0.247325553119646
2.08163265306122,-1.83673469387755,0.436151435715267
2.08163265306122,-1.59183673469388,0.641631387572284
2.08163265306122,-1.3469387755102,0.84461663768746
2.08163265306122,-1.10204081632653,1.0259092980184
2.08163265306122,-0.857142857142857,1.17141073343894
2.08163265306122,-0.612244897959184,1.27509771357298
2.08163265306122,-0.36734693877551,1.33900997287243
2.08163265306122,-0.122448979591837,1.37060982408049
2.08163265306122,0.122448979591837,1.37880322535931
2.08163265306122,0.36734693877551,1.37025290159121
2.08163265306122,0.612244897959184,1.34730160677603
2.08163265306122,0.857142857142857,1.30805631250697
2.08163265306122,1.10204081632653,1.24830957793283
2.08163265306122,1.3469387755102,1.16433336445631
2.3265306122449,-6,-0.543949589712498
2.3265306122449,-5.75510204081633,-0.660771820492808
2.3265306122449,-5.51020408163265,-0.761150627857138
2.3265306122449,-5.26530612244898,-0.830650520363542
2.3265306122449,-5.02040816326531,-0.857958926496438
2.3265306122449,-4.77551020408163,-0.837922129399639
2.3265306122449,-4.53061224489796,-0.773248426060232
2.3265306122449,-4.28571428571429,-0.674081973089343
2.3265306122449,-4.04081632653061,-0.555302707728148
2.3265306122449,-3.79591836734694,-0.432219311448726
2.3265306122449,-3.55102040816327,-0.315982454694228
2.3265306122449,-3.30612244897959,-0.210273408597309
2.3265306122449,-3.06122448979592,-0.110488382269381
2.3265306122449,-2.81632653061224,-0.00582359272322301
2.3265306122449,-2.57142857142857,0.116356827052667
2.3265306122449,-2.3265306122449,0.265346677979513
2.3265306122449,-2.08163265306122,0.442950831977178
2.3265306122449,-1.83673469387755,0.641883414224394
2.3265306122449,-1.59183673469388,0.847321552377684
2.3265306122449,-1.3469387755102,1.04105471238698
2.3265306122449,-1.10204081632653,1.2066963252004
2.3265306122449,-0.857142857142857,1.33404906538444
2.3265306122449,-0.612244897959184,1.42109449903975
2.3265306122449,-0.36734693877551,1.47304533167825
2.3265306122449,-0.122448979591837,1.49903953423142
2.3265306122449,0.122448979591837,1.50790074719283
2.3265306122449,0.36734693877551,1.50462336014147
2.3265306122449,0.612244897959184,1.48882353555521
2.3265306122449,0.857142857142857,1.455551301381
2.3265306122449,1.10204081632653,1.39794780305339
2.3265306122449,1.3469387755102,1.31060388863864
2.3265306122449,1.59183673469388,1.19233446695197
2.57142857142857,-6,-0.501455399193217
2.57142857142857,-5.75510204081633,-0.601222454468617
2.57142857142857,-5.51020408163265,-0.683648438714646
2.57142857142857,-5.26530612244898,-0.736569643302281
2.57142857142857,-5.02040816326531,-0.751089175097663
2.57142857142857,-4.77551020408163,-0.723921825043451
2.57142857142857,-4.53061224489796,-0.658417886836575
2.57142857142857,-4.28571428571429,-0.563729731010319
2.57142857142857,-4.04081632653061,-0.452181936783451
2.57142857142857,-3.79591836734694,-0.335564152776835
2.57142857142857,-3.55102040816327,-0.221530232082829
2.57142857142857,-3.30612244897959,-0.111357715265152
2.57142857142857,-3.06122448979592,6.36265377652045e-05
2.57142857142857,-2.81632653061224,0.12188227008895
2.57142857142857,-2.57142857142857,0.263289439178917
2.57142857142857,-2.3265306122449,0.429246253323386
2.57142857142857,-2.08163265306122,0.617497949640813
2.57142857142857,-1.83673469387755,0.818055785778145
2.57142857142857,-1.59183673469388,1.01545707126935
2.57142857142857,-1.3469387755102,1.1930636608033
2.57142857142857,-1.10204081632653,1.33784730490464
2.57142857142857,-0.857142857142857,1.44388975479604
2.57142857142857,-0.612244897959184,1.51331292192844
2.57142857142857,-0.36734693877551,1.55435847775933
2.57142857142857,-0.122448979591837,1.57743765651893
2.57142857142857,0.122448979591837,1.5907164376317
2.57142857142857,0.36734693877551,1.59690405347685
2.57142857142857,0.612244897959184,1.59237101129742
2.57142857142857,0.857142857142857,1.56879195259215
2.57142857142857,1.10204081632653,1.51657331926648
2.57142857142857,1.3469387755102,1.42873650708995
2.57142857142857,1.59183673469388,1.30387150644081
2.81632653061224,-6,-0.445545535317625
2.81632653061224,-5.75510204081633,-0.527032206543513
2.81632653061224,-5.51020408163265,-0.590783085611254
2.81632653061224,-5.26530612244898,-0.626828249934873
2.81632653061224,-5.02040816326531,-0.62851443111191
2.81632653061224,-4.77551020408163,-0.594242853401684
2.81632653061224,-4.53061224489796,-0.527921447598526
2.81632653061224,-4.28571428571429,-0.437812356581868
2.81632653061224,-4.04081632653061,-0.334000061809368
2.81632653061224,-3.79591836734694,-0.225232345513217
2.81632653061224,-3.55102040816327,-0.116186380966992
2.81632653061224,-3.30612244897959,-0.00615192738831526
2.81632653061224,-3.06122448979592,0.110303178177207
2.81632653061224,-2.81632653061224,0.240789067313738
2.81632653061224,-2.57142857142857,0.391469604839332
2.81632653061224,-2.3265306122449,0.563628284056554
2.81632653061224,-2.08163265306122,0.751743253768191
2.81632653061224,-1.83673469387755,0.943940005136161
2.81632653061224,-1.59183673469388,1.12485030061323
2.81632653061224,-1.3469387755102,1.27996835716785
2.81632653061224,-1.10204081632653,1.39994114493113
2.81632653061224,-0.857142857142857,1.48316508107801
2.81632653061224,-0.612244897959184,1.53565875511798
2.81632653061224,-0.36734693877551,1.56821970662979
2.81632653061224,-0.122448979591837,1.59192585715526
2.81632653061224,0.122448979591837,1.61367165231552
2.81632653061224,0.36734693877551,1.63338692004034
2.81632653061224,0.612244897959184,1.64391434441895
2.81632653061224,0.857142857142857,1.63351286700973
2.81632653061224,1.10204081632653,1.59001375233699
2.81632653061224,1.3469387755102,1.50512987991261
3.06122448979592,-6,-0.373695666487086
3.06122448979592,-5.75510204081633,-0.434750583862504
3.06122448979592,-5.51020408163265,-0.478158308337205
3.06122448979592,-5.26530612244898,-0.496196412011264
3.06122448979592,-5.02040816326531,-0.484430060637851
3.06122448979592,-4.77551020408163,-0.442899364419435
3.06122448979592,-4.53061224489796,-0.376081013440869
3.06122448979592,-4.28571428571429,-0.291487018488809
3.06122448979592,-4.04081632653061,-0.197254073046387
3.06122448979592,-3.79591836734694,-0.0994885974903947
3.06122448979592,-3.55102040816327,-0.000295032714499877
3.06122448979592,-3.30612244897959,0.102751268025517
3.06122448979592,-3.06122448979592,0.215381450745946
3.06122448979592,-2.81632653061224,0.343962195454619
3.06122448979592,-2.57142857142857,0.492237452392618
3.06122448979592,-2.3265306122449,0.658656528594899
3.06122448979592,-2.08163265306122,0.835380794073438
3.06122448979592,-1.83673469387755,1.0095532927107
3.06122448979592,-1.59183673469388,1.1666078953712
3.06122448979592,-1.3469387755102,1.29456739424232
3.06122448979592,-1.10204081632653,1.38777859322355
3.06122448979592,-0.857142857142857,1.44861552797895
3.06122448979592,-0.612244897959184,1.48637673758497
3.06122448979592,-0.36734693877551,1.5136592142689
3.06122448979592,-0.122448979591837,1.54147961626842
3.06122448979592,0.122448979591837,1.57491755878348
3.06122448979592,0.36734693877551,1.61086903685664
3.06122448979592,0.612244897959184,1.63870787402208
3.06122448979592,0.857142857142857,1.64358877841039
3.06122448979592,1.10204081632653,1.61120501953016
3.06122448979592,1.3469387755102,1.53237062473124
3.30612244897959,-6,-0.285860164338962
3.30612244897959,-5.75510204081633,-0.324035628334902
3.30612244897959,-5.51020408163265,-0.34511784835214
3.30612244897959,-5.26530612244898,-0.343763840439664
3.30612244897959,-5.02040816326531,-0.317820095648021
3.30612244897959,-4.77551020408163,-0.268992778553065
3.30612244897959,-4.53061224489796,-0.202376605710313
3.30612244897959,-4.28571428571429,-0.124860154305938
3.30612244897959,-4.04081632653061,-0.0428584071727652
3.30612244897959,-3.79591836734694,0.03986984624795
3.30612244897959,-3.55102040816327,0.123516058448284
3.30612244897959,-3.30612244897959,0.212073573600007
3.30612244897959,-3.06122448979592,0.311665000098066
3.30612244897959,-2.81632653061224,0.427807027993926
3.30612244897959,-2.57142857142857,0.562511601729584
3.30612244897959,-2.3265306122449,0.712293956051142
3.30612244897959,-2.08163265306122,0.867966001479021
3.30612244897959,-1.83673469387755,1.01654398148289
3.30612244897959,-1.59183673469388,1.14483439832339
3.30612244897959,-1.3469387755102,1.24354844271853
3.30612244897959,-1.10204081632653,1.31044027318199
3.30612244897959,-0.857142857142857,1.35117802523432
3.30612244897959,-0.612244897959184,1.37742259532126
3.30612244897959,-0.36734693877551,1.40263603348354
3.30612244897959,-0.122448979591837,1.43704401903767
3.30612244897959,0.122448979591837,1.48355136398644
3.30612244897959,0.36734693877551,1.53609285877953
3.30612244897959,0.612244897959184,1.58102365326133
3.30612244897959,0.857142857142857,1.60106865052983
3.30612244897959,1.10204081632653,1.5804784025583
3.30612244897959,1.3469387755102,1.50969133647785
3.55102040816327,-6,-0.185584483151614
3.55102040816327,-5.75510204081633,-0.199050315359696
3.55102040816327,-5.51020408163265,-0.196402517194767
3.55102040816327,-5.26530612244898,-0.174795267534573
3.55102040816327,-5.02040816326531,-0.134412795760051
3.55102040816327,-4.77551020408163,-0.0786465135245755
3.55102040816327,-4.53061224489796,-0.013237322492466
3.55102040816327,-4.28571428571429,0.055465728835314
3.55102040816327,-4.04081632653061,0.122608649127074
3.55102040816327,-3.79591836734694,0.1865664316767
3.55102040816327,-3.55102040816327,0.249629854138807
3.55102040816327,-3.30612244897959,0.317280994582567
3.55102040816327,-3.06122448979592,0.396166710104492
3.55102040816327,-2.81632653061224,0.491356668301016
3.55102040816327,-2.57142857142857,0.603795270230125
3.55102040816327,-2.3265306122449,0.728904147894534
3.55102040816327,-2.08163265306122,0.857010086840131
3.55102040816327,-1.83673469387755,0.975702512363371
3.55102040816327,-1.59183673469388,1.07351795120137
3.55102040816327,-1.3469387755102,1.14375411295517
3.55102040816327,-1.10204081632653,1.18699885767042
3.55102040816327,-0.857142857142857,1.21127863603865
3.55102040816327,-0.612244897959184,1.22953294121616
3.55102040816327,-0.36734693877551,1.25512281288962
3.55102040816327,-0.122448979591837,1.29687734231984
3.55102040816327,0.122448979591837,1.35542943683301
3.55102040816327,0.36734693877551,1.42217321390441
3.55102040816327,0.612244897959184,1.48125268146589
3.55102040816327,0.857142857142857,1.5139296302924
3.55102040816327,1.10204081632653,1.50388312438195
3.55102040816327,1.3469387755102,1.44174405880438
3.79591836734694,-6,-0.0799265040200296
3.79591836734694,-5.75510204081633,-0.0683619885923507
3.79591836734694,-5.51020408163265,-0.0420167655908408
3.79591836734694,-5.26530612244898,-0.000549037439591595
3.79591836734694,-5.02040816326531,0.0535651902615071
3.79591836734694,-4.77551020408163,0.115316199138585
3.79591836734694,-4.53061224489796,0.178356164944278
3.79591836734694,-4.28571428571429,0.236841700259806
3.79591836734694,-4.04081632653061,0.287353983406797
3.79591836734694,-3.79591836734694,0.330208280108961
3.79591836734694,-3.55102040816327,0.36960178765212
3.79591836734694,-3.30612244897959,0.412408131023885
3.79591836734694,-3.06122448979592,0.465888112044983
3.79591836734694,-2.81632653061224,0.534993640650175
3.79591836734694,-2.57142857142857,0.620157610998103
3.79591836734694,-2.3265306122449,0.716402389186478
3.79591836734694,-2.08163265306122,0.814249899947972
3.79591836734694,-1.83673469387755,0.902346336292184
3.79591836734694,-1.59183673469388,0.971081873166365
3.79591836734694,-1.3469387755102,1.0160137264424
3.79591836734694,-1.10204081632653,1.03980810549808
3.79591836734694,-0.857142857142857,1.05181224652045
3.79591836734694,-0.612244897959184,1.06516649017899
3.79591836734694,-0.36734693877551,1.0922872724323
3.79591836734694,-0.122448979591837,1.14022391535437
3.79591836734694,0.122448979591837,1.20752227264366
3.79591836734694,0.36734693877551,1.28374277493939
3.79591836734694,0.612244897959184,1.35186198183266
3.79591836734694,0.857142857142857,1.39279194477532
3.79591836734694,1.10204081632653,1.390555522101
3.79591836734694,1.3469387755102,1.33650017911878
4.04081632653061,-6,0.0217883555009585
4.04081632653061,-5.75510204081633,0.056613596111863
4.04081632653061,-5.51020408163265,0.104634031108687
4.04081632653061,-5.26530612244898,0.163859546545125
4.04081632653061,-5.02040816326531,0.229736753287634
4.04081632653061,-4.77551020408163,0.295841133735518
4.04081632653061,-4.53061224489796,0.355348125544724
4.04081632653061,-4.28571428571429,0.40292714825726
4.04081632653061,-4.04081632653061,0.436463871998757
4.04081632653061,-3.79591836734694,0.457978408932139
4.04081632653061,-3.55102040816327,0.473311776415805
4.04081632653061,-3.30612244897959,0.490540664435102
4.04081632653061,-3.06122448979592,0.517517864097731
4.04081632653061,-2.81632653061224,0.559271538625318
4.04081632653061,-2.57142857142857,0.616115334080066
4.04081632653061,-2.3265306122449,0.683172518394528
4.04081632653061,-2.08163265306122,0.751622383382983
4.04081632653061,-1.83673469387755,0.811428244508041
4.04081632653061,-1.59183673469388,0.854759684292414
4.04081632653061,-1.3469387755102,0.878970676066266
4.04081632653061,-1.10204081632653,0.888009465177148
4.04081632653061,-0.857142857142857,0.891577235613361
4.04081632653061,-0.612244897959184,0.902112516381776
4.04081632653061,-0.36734693877551,0.930490464328337
4.04081632653061,-0.122448979591837,0.981865549027193
4.04081632653061,0.122448979591837,1.05311551559599
4.04081632653061,0.36734693877551,1.13282972606764
4.04081632653061,0.612244897959184,1.20391624935237
4.04081632653061,0.857142857142857,1.2480109537307
4.04081632653061,1.10204081632653,1.25028968760366
4.28571428571429,-6,0.10996496044315
4.28571428571429,-5.75510204081633,0.164105505230843
4.28571428571429,-5.51020408163265,0.229717108801216
4.28571428571429,-5.26530612244898,0.30284758175419
4.28571428571429,-5.02040816326531,0.377265828498363
4.28571428571429,-4.77551020408163,0.445481942296974
4.28571428571429,-4.53061224489796,0.500412755857609
4.28571428571429,-4.28571428571429,0.537271158910465
4.28571428571429,-4.04081632653061,0.555081059493208
4.28571428571429,-3.79591836734694,0.557250549428465
4.28571428571429,-3.55102040816327,0.550889757999999
4.28571428571429,-3.30612244897959,0.544958683621808
4.28571428571429,-3.06122448979592,0.547734240272009
4.28571428571429,-2.81632653061224,0.564352374874501
4.28571428571429,-2.57142857142857,0.595216793032631
4.28571428571429,-2.3265306122449,0.635849679255673
4.28571428571429,-2.08163265306122,0.678341898757023
4.28571428571429,-1.83673469387755,0.71404869106284
4.28571428571429,-1.59183673469388,0.73672105850485
4.28571428571429,-1.3469387755102,0.745024037056854
4.28571428571429,-1.10204081632653,0.743492693899278
4.28571428571429,-0.857142857142857,0.741434707145838
4.28571428571429,-0.612244897959184,0.749982485874469
4.28571428571429,-0.36734693877551,0.778185353237559
4.28571428571429,-0.122448979591837,0.829440905046966
4.28571428571429,0.122448979591837,0.899513592518231
4.28571428571429,0.36734693877551,0.976877494034238
4.28571428571429,0.612244897959184,1.04533559107619
4.28571428571429,0.857142857142857,1.08810407512991
4.28571428571429,1.10204081632653,1.09208658634517
4.53061224489796,-6,0.176849158505821
4.53061224489796,-5.75510204081633,0.244621898828111
4.53061224489796,-5.51020408163265,0.32211222167973
4.53061224489796,-5.26530612244898,0.403938910303054
4.53061224489796,-5.02040816326531,0.482742705158936
4.53061224489796,-4.77551020408163,0.550431035136119
4.53061224489796,-4.53061224489796,0.599941462118609
4.53061224489796,-4.28571428571429,0.627065465696971
4.53061224489796,-4.04081632653061,0.631752540695852
4.53061224489796,-3.79591836734694,0.618397237368881
4.53061224489796,-3.55102040816327,0.594894856571126
4.53061224489796,-3.30612244897959,0.570644754237179
4.53061224489796,-3.06122448979592,0.554043996848457
4.53061224489796,-2.81632653061224,0.550217790995041
4.53061224489796,-2.57142857142857,0.559703395776321
4.53061224489796,-2.3265306122449,0.578544099910079
4.53061224489796,-2.08163265306122,0.599829945917521
4.53061224489796,-1.83673469387755,0.616258948847402
4.53061224489796,-1.59183673469388,0.622924802427309
4.53061224489796,-1.3469387755102,0.619393947616907
4.53061224489796,-1.10204081632653,0.61029593301134
4.53061224489796,-0.857142857142857,0.604102106573367
4.53061224489796,-0.612244897959184,0.610380566078317
4.53061224489796,-0.36734693877551,0.636376371340821
4.53061224489796,-0.122448979591837,0.68405589900465
4.53061224489796,0.122448979591837,0.748644547858857
4.53061224489796,0.36734693877551,0.819203868158952
4.53061224489796,0.612244897959184,0.881112561319421
4.53061224489796,0.857142857142857,0.919687156365027
4.53061224489796,1.10204081632653,0.923827681910361
4.77551020408163,-6,0.218114822599534
4.77551020408163,-5.75510204081633,0.292933132339188
4.77551020408163,-5.51020408163265,0.375777077818721
4.77551020408163,-5.26530612244898,0.460457354270403
4.77551020408163,-5.02040816326531,0.539110819375175
4.77551020408163,-4.77551020408163,0.603554752110795
4.77551020408163,-4.53061224489796,0.647045580264772
4.77551020408163,-4.28571428571429,0.665977025170482
4.77551020408163,-4.04081632653061,0.660975710030552
4.77551020408163,-3.79591836734694,0.63696870656532
4.77551020408163,-3.55102040816327,0.602089247510041
4.77551020408163,-3.30612244897959,0.565659145120941
4.77551020408163,-3.06122448979592,0.535805930719193
4.77551020408163,-2.81632653061224,0.517422780255728
4.77551020408163,-2.57142857142857,0.511104175916393
4.77551020408163,-2.3265306122449,0.513409761442402
4.77551020408163,-2.08163265306122,0.518405272101012
4.77551020408163,-1.83673469387755,0.520020769782568
4.77551020408163,-1.59183673469388,0.514477302601422
4.77551020408163,-1.3469387755102,0.501964877994066
4.77551020408163,-1.10204081632653,0.4869529504027
4.77551020408163,-0.857142857142857,0.476941406085031
4.77551020408163,-0.612244897959184,0.479987842114772
4.77551020408163,-0.36734693877551,0.50179211678044
4.77551020408163,-0.122448979591837,0.543310205512876
4.77551020408163,0.122448979591837,0.599721897690092
4.77551020408163,0.36734693877551,0.661135666448917
4.77551020408163,0.612244897959184,0.714838636934903
4.77551020408163,0.857142857142857,0.748399010984805
5.02040816326531,-6,0.233506905994161
5.02040816326531,-5.75510204081633,0.308878072280683
5.02040816326531,-5.51020408163265,0.390710651136286
5.02040816326531,-5.26530612244898,0.472623101677515
5.02040816326531,-5.02040816326531,0.546855467276422
5.02040816326531,-4.77551020408163,0.605621466444481
5.02040816326531,-4.53061224489796,0.642766694766929
5.02040816326531,-4.28571428571429,0.655288936959592
5.02040816326531,-4.04081632653061,0.644233437913359
5.02040816326531,-3.79591836734694,0.614608294895519
5.02040816326531,-3.55102040816327,0.574246735494156
5.02040816326531,-3.30612244897959,0.531881565203784
5.02040816326531,-3.06122448979592,0.494970531914851
5.02040816326531,-2.81632653061224,0.467918579234558
5.02040816326531,-2.57142857142857,0.451242325045663
5.02040816326531,-2.3265306122449,0.441942849688012
5.02040816326531,-2.08163265306122,0.434980251125933
5.02040816326531,-1.83673469387755,0.425390195082334
5.02040816326531,-1.59183673469388,0.410358719215582
5.02040816326531,-1.3469387755102,0.390555450378493
5.02040816326531,-1.10204081632653,0.370238979597464
5.02040816326531,-0.857142857142857,0.35603955451182
5.02040816326531,-0.612244897959184,0.354772182873253
5.02040816326531,-0.36734693877551,0.370981550999925
5.02040816326531,-0.122448979591837,0.405036356338475
5.02040816326531,0.122448979591837,0.45242339892318
5.02040816326531,0.36734693877551,0.504497296764534
5.02040816326531,0.612244897959184,0.550463214167091
5.26530612244898,-6,0.226454789476385
5.26530612244898,-5.75510204081633,0.296883146510256
5.26530612244898,-5.51020408163265,0.37237838121424
5.26530612244898,-5.26530612244898,0.446892295673419
5.26530612244898,-5.02040816326531,0.513274384042708
5.26530612244898,-4.77551020408163,0.564527931993549
5.26530612244898,-4.53061224489796,0.595290917202317
5.26530612244898,-4.28571428571429,0.603141041757286
5.26530612244898,-4.04081632653061,0.589304352780493
5.26530612244898,-3.79591836734694,0.558479657677238
5.26530612244898,-3.55102040816327,0.517747238022569
5.26530612244898,-3.30612244897959,0.47482584229425
5.26530612244898,-3.06122448979592,0.436169890595749
5.26530612244898,-2.81632653061224,0.405473934334091
5.26530612244898,-2.57142857142857,0.38304268687878
5.26530612244898,-2.3265306122449,0.366224483905413
5.26530612244898,-2.08163265306122,0.350774600676466
5.26530612244898,-1.83673469387755,0.332714842871006
5.26530612244898,-1.59183673469388,0.310082294652725
5.26530612244898,-1.3469387755102,0.283974838377563
5.26530612244898,-1.10204081632653,0.258511844847828
5.26530612244898,-0.857142857142857,0.239678819704858
5.26530612244898,-0.612244897959184,0.23340329100195
5.26530612244898,-0.36734693877551,0.243483049825816
5.26530612244898,-0.122448979591837,0.270053255460767
5.26530612244898,0.122448979591837,0.309106440047744
5.26530612244898,0.36734693877551,0.353230167564196
5.26530612244898,0.612244897959184,0.393329130538301
5.51020408163265,-6,0.20289299256288
5.51020408163265,-5.75510204081633,0.264487027831234
5.51020408163265,-5.51020408163265,0.329944975473298
5.51020408163265,-5.26530612244898,0.393929625312453
5.51020408163265,-5.02040816326531,0.450249784975608
5.51020408163265,-4.77551020408163,0.492954421213676
5.51020408163265,-4.53061224489796,0.517586796905187
5.51020408163265,-4.28571428571429,0.522255951774939
5.51020408163265,-4.04081632653061,0.508177408447068
5.51020408163265,-3.79591836734694,0.479456647944175
5.51020408163265,-3.55102040816327,0.442109748608881
5.51020408163265,-3.30612244897959,0.402563053537266
5.51020408163265,-3.06122448979592,0.366058564317997
5.51020408163265,-2.81632653061224,0.335444136785763
5.51020408163265,-2.57142857142857,0.310724048803537
5.51020408163265,-2.3265306122449,0.289516040920711
5.51020408163265,-2.08163265306122,0.268276393663695
5.51020408163265,-1.83673469387755,0.243903617861789
5.51020408163265,-1.59183673469388,0.215194796683354
5.51020408163265,-1.3469387755102,0.18365677964445
5.51020408163265,-1.10204081632653,0.153369196718896
5.51020408163265,-0.857142857142857,0.129903797235118
5.51020408163265,-0.612244897959184,0.118625543713967
5.51020408163265,-0.36734693877551,0.122921334652122
5.51020408163265,-0.122448979591837,0.142937745274599
5.51020408163265,0.122448979591837,0.175242365823537
5.51020408163265,0.36734693877551,0.213514804464787
5.75510204081633,-5.75510204081633,0.220415517252128
5.75510204081633,-5.51020408163265,0.273964614703756
5.75510204081633,-5.26530612244898,0.32595521425723
5.75510204081633,-5.02040816326531,0.371330322753867
5.75510204081633,-4.77551020408163,0.405291259752006
5.75510204081633,-4.53061224489796,0.424305439006003
5.75510204081633,-4.28571428571429,0.426946045702459
5.75510204081633,-4.04081632653061,0.414287642774696
5.75510204081633,-3.79591836734694,0.389685288830744
5.75510204081633,-3.55102040816327,0.357945406137143
5.75510204081633,-3.30612244897959,0.324095454190729
5.75510204081633,-3.06122448979592,0.29210507571409
5.75510204081633,-2.81632653061224,0.263948412513913
5.75510204081633,-2.57142857142857,0.239307514108742
5.75510204081633,-2.3265306122449,0.21602478415208
5.75510204081633,-2.08163265306122,0.19117627281454
5.75510204081633,-1.83673469387755,0.16243058795921
5.75510204081633,-1.59183673469388,0.129248029849993
5.75510204081633,-1.3469387755102,0.0935039030526906
5.75510204081633,-1.10204081632653,0.0592904751736956
5.75510204081633,-0.857142857142857,0.0319172501642798
5.75510204081633,-0.612244897959184,0.0164029766320247
5.75510204081633,-0.36734693877551,0.0159365208905885
5.75510204081633,-0.122448979591837,0.0308051309837131
5.75510204081633,0.122448979591837,0.0581350472050038
6,-5.26530612244898,0.254264035814813
6,-5.02040816326531,0.288999766780846
6,-4.77551020408163,0.314758199412114
6,-4.53061224489796,0.328869397860736
6,-4.28571428571429,0.3302931029625
6,-4.04081632653061,0.319894578045376
6,-3.79591836734694,0.300242705312823
6,-3.55102040816327,0.274944193844902
6,-3.30612244897959,0.247680969304596
6,-3.06122448979592,0.2212291575569
6,-2.81632653061224,0.196765020486302
6,-2.57142857142857,0.173691128165572
6,-2.3265306122449,0.150062962205011
6,-2.08163265306122,0.12350648187685
6,-1.83673469387755,0.0923488961093695
6,-1.59183673469388,0.0565937796892285
6,-1.3469387755102,0.0183951743510608
6,-1.10204081632653,-0.0181722145419006
6,-0.857142857142857,-0.0480250193060894
6,-0.612244897959184,-0.0664096026741943
6,-0.36734693877551,-0.0702531298738083


==> sim_data/final_mean_agent_3.csv <==
x,y,z
-1.3469387755102,2.3265306122449,-0.0900556908565511
-1.3469387755102,2.57142857142857,-0.130501955452888
-1.3469387755102,2.81632653061224,-0.170039262883958
-1.3469387755102,3.06122448979592,-0.203873407240328
-1.3469387755102,3.30612244897959,-0.228583145410242
-1.10204081632653,1.3469387755102,0.12060429823796
-1.10204081632653,1.59183673469388,0.12399719119023
-1.10204081632653,1.83673469387755,0.106702696198976
-1.10204081632653,2.08163265306122,0.0705522884858494
-1.10204081632653,2.3265306122449,0.0203825687225323
-1.10204081632653,2.57142857142857,-0.03700192604922
-1.10204081632653,2.81632653061224,-0.0942401127820354
-1.10204081632653,3.06122448979592,-0.144811175655301
-1.10204081632653,3.30612244897959,-0.184060793509741
-1.10204081632653,3.55102040816327,-0.209646586763191
-1.10204081632653,3.79591836734694,-0.22139196317006
-1.10204081632653,4.04081632653061,-0.220714643140726
-1.10204081632653,4.28571428571429,-0.209890591543778
-0.857142857142857,0.857142857142857,0.195450091039958
-0.857142857142857,1.10204081632653,0.248199886521702
-0.857142857142857,1.3469387755102,0.28039807679804
-0.857142857142857,1.59183673469388,0.286467488224512
-0.857142857142857,1.83673469387755,0.26474968363236
-0.857142857142857,2.08163265306122,0.217926126937281
-0.857142857142857,2.3265306122449,0.152468170786941
-0.857142857142857,2.57142857142857,0.0772572285290514
-0.857142857142857,2.81632653061224,0.00175858910546611
-0.857142857142857,3.06122448979592,-0.065751938873678
-0.857142857142857,3.30612244897959,-0.11945983550647
-0.857142857142857,3.55102040816327,-0.156525902332351
-0.857142857142857,3.79591836734694,-0.176843442867999
-0.857142857142857,4.04081632653061,-0.182264284835287
-0.857142857142857,4.28571428571429,-0.175635482002654
-0.857142857142857,4.53061224489796,-0.159969552848646
-0.857142857142857,4.77551020408163,-0.137945586926988
-0.612244897959184,0.36734693877551,0.169577251818598
-0.612244897959184,0.612244897959184,0.259887243697294
-0.612244897959184,0.857142857142857,0.344515942405398
-0.612244897959184,1.10204081632653,0.41220462073728
-0.612244897959184,1.3469387755102,0.453086687259603
-0.612244897959184,1.59183673469388,0.460744298430934
-0.612244897959184,1.83673469387755,0.43365198363932
-0.612244897959184,2.08163265306122,0.375581987840887
-0.612244897959184,2.3265306122449,0.294825324110172
-0.612244897959184,2.57142857142857,0.202426608148949
-0.612244897959184,2.81632653061224,0.109919818428305
-0.612244897959184,3.06122448979592,0.0271817354033774
-0.612244897959184,3.30612244897959,-0.0390553502992543
-0.612244897959184,3.55102040816327,-0.0857366444975848
-0.612244897959184,3.79591836734694,-0.113088897685912
-0.612244897959184,4.04081632653061,-0.123594884879032
-0.612244897959184,4.28571428571429,-0.12077287389767
-0.612244897959184,4.53061224489796,-0.108161836316328
-0.612244897959184,4.77551020408163,-0.0887485709069387
-0.612244897959184,5.02040816326531,-0.0648603321560273
-0.612244897959184,5.26530612244898,-0.0383738610151827
-0.36734693877551,0.122448979591837,0.177885188856855
-0.36734693877551,0.36734693877551,0.284565504579995
-0.36734693877551,0.612244897959184,0.395086645474887
-0.36734693877551,0.857142857142857,0.496942132184581
-0.36734693877551,1.10204081632653,0.577055559581994
-0.36734693877551,1.3469387755102,0.624260805965276
-0.36734693877551,1.59183673469388,0.631650468574428
-0.36734693877551,1.83673469387755,0.598152819860519
-0.36734693877551,2.08163265306122,0.528861278796338
-0.36734693877551,2.3265306122449,0.433978059365455
-0.36734693877551,2.57142857142857,0.326638932494371
-0.36734693877551,2.81632653061224,0.220217166769283
-0.36734693877551,3.06122448979592,0.125840931366283
-0.36734693877551,3.30612244897959,0.0507509564060128
-0.36734693877551,3.55102040816327,-0.00218118096509423
-0.36734693877551,3.79591836734694,-0.0338395197082085
-0.36734693877551,4.04081632653061,-0.0475416827149455
-0.36734693877551,4.28571428571429,-0.0475437936705075
-0.36734693877551,4.53061224489796,-0.0378518450691372
-0.36734693877551,4.77551020408163,-0.0216084212414455
-0.36734693877551,5.02040816326531,-0.00106078260077608
-0.36734693877551,5.26530612244898,0.0220922179751011
-0.36734693877551,5.51020408163265,0.0462635444945004
-0.122448979591837,-0.122448979591837,0.165105631051753
-0.122448979591837,0.122448979591837,0.275872996986769
-0.122448979591837,0.36734693877551,0.400329591944774
-0.122448979591837,0.612244897959184,0.526973095173431
-0.122448979591837,0.857142857142857,0.641665947997519
-0.122448979591837,1.10204081632653,0.729962068853035
-0.122448979591837,1.3469387755102,0.779892763606406
-0.122448979591837,1.59183673469388,0.784530571898262
-0.122448979591837,1.83673469387755,0.743618292609483
-0.122448979591837,2.08163265306122,0.663754178280357
-0.122448979591837,2.3265306122449,0.557018935590697
-0.122448979591837,2.57142857142857,0.438390593388009
-0.122448979591837,2.81632653061224,0.322657318454804
-0.122448979591837,3.06122448979592,0.221671388078666
-0.122448979591837,3.30612244897959,0.142640284809977
-0.122448979591837,3.55102040816327,0.0877814934961871
-0.122448979591837,3.79591836734694,0.0552183322978722
-0.122448979591837,4.04081632653061,0.0406315064066548
-0.122448979591837,4.28571428571429,0.0390271086317099
-0.122448979591837,4.53061224489796,0.0460679253955742
-0.122448979591837,4.77551020408163,0.0586773265249451
-0.122448979591837,5.02040816326531,0.0749406236887659
-0.122448979591837,5.26530612244898,0.0935720283912911
-0.122448979591837,5.51020408163265,0.113308814097629
-0.122448979591837,5.75510204081633,0.132531976292025
0.122448979591837,-0.36734693877551,0.146872044904444
0.122448979591837,-0.122448979591837,0.25011965379565
0.122448979591837,0.122448979591837,0.374555655515745
0.122448979591837,0.36734693877551,0.511603808413562
0.122448979591837,0.612244897959184,0.648528622458654
0.122448979591837,0.857142857142857,0.77006868013568
0.122448979591837,1.10204081632653,0.861017308236621
0.122448979591837,1.3469387755102,0.909227144985328
0.122448979591837,1.59183673469388,0.908286624452399
0.122448979591837,1.83673469387755,0.859104195680153
0.122448979591837,2.08163265306122,0.76988097318227
0.122448979591837,2.3265306122449,0.654398743711142
0.122448979591837,2.57142857142857,0.529055108931531
0.122448979591837,2.81632653061224,0.409461488635638
0.122448979591837,3.06122448979592,0.307538478612923
0.122448979591837,3.30612244897959,0.229849852276299
0.122448979591837,3.55102040816327,0.177484622742406
0.122448979591837,3.79591836734694,0.147290357693512
0.122448979591837,4.04081632653061,0.133867165202005
0.122448979591837,4.28571428571429,0.131582998768075
0.122448979591837,4.53061224489796,0.135995178430135
0.122448979591837,4.77551020408163,0.144380989338718
0.122448979591837,5.02040816326531,0.155447917765083
0.122448979591837,5.26530612244898,0.168568165300386
0.122448979591837,5.51020408163265,0.182976955476203
0.122448979591837,5.75510204081633,0.197287304949196
0.122448979591837,6,0.209473132120278
0.36734693877551,-0.612244897959184,0.138276602106793
0.36734693877551,-0.36734693877551,0.226682041206159
0.36734693877551,-0.122448979591837,0.339697870500822
0.36734693877551,0.122448979591837,0.47261205423208
0.36734693877551,0.36734693877551,0.615989590536754
0.36734693877551,0.612244897959184,0.756323562275415
0.36734693877551,0.857142857142857,0.877853382263428
0.36734693877551,1.10204081632653,0.965319719930392
0.36734693877551,1.3469387755102,1.00707742112522
0.36734693877551,1.59183673469388,0.997765048725565
0.36734693877551,1.83673469387755,0.939742572663498
0.36734693877551,2.08163265306122,0.842793155088622
0.36734693877551,2.3265306122449,0.722073381191666
0.36734693877551,2.57142857142857,0.594830752071701
0.36734693877551,2.81632653061224,0.476795402554244
0.36734693877551,3.06122448979592,0.37924578979215
0.36734693877551,3.30612244897959,0.30750500987515
0.36734693877551,3.55102040816327,0.261134698385658
0.36734693877551,3.79591836734694,0.235541444257393
0.36734693877551,4.04081632653061,0.224299388964718
0.36734693877551,4.28571428571429,0.221360863446603
0.36734693877551,4.53061224489796,0.222496035033809
0.36734693877551,4.77551020408163,0.225676834908644
0.36734693877551,5.02040816326531,0.230536138802469
0.36734693877551,5.26530612244898,0.237331448205593
0.36734693877551,5.51020408163265,0.245931873568426
0.36734693877551,5.75510204081633,0.255230818931807
0.36734693877551,6,0.263145249276636
0.612244897959184,-0.857142857142857,0.148415427998596
0.612244897959184,-0.612244897959184,0.220704646862225
0.612244897959184,-0.36734693877551,0.316739678811379
0.612244897959184,-0.122448979591837,0.435415687470484
0.612244897959184,0.122448979591837,0.571337333628336
0.612244897959184,0.36734693877551,0.714535862695276
0.612244897959184,0.612244897959184,0.851261595662391
0.612244897959184,0.857142857142857,0.965932141451892
0.612244897959184,1.10204081632653,1.04396457966156
0.612244897959184,1.3469387755102,1.07487322790725
0.612244897959184,1.59183673469388,1.05480818450644
0.612244897959184,1.83673469387755,0.987752060712829
0.612244897959184,2.08163265306122,0.884911740540888
0.612244897959184,2.3265306122449,0.762359670717458
0.612244897959184,2.57142857142857,0.637525493090276
0.612244897959184,2.81632653061224,0.525514185929432
0.612244897959184,3.06122448979592,0.436283086846922
0.612244897959184,3.30612244897959,0.373416447084754
0.612244897959184,3.55102040816327,0.334697626853214
0.612244897959184,3.79591836734694,0.314096439730001
0.612244897959184,4.04081632653061,0.304376480890742
0.612244897959184,4.28571428571429,0.299424198692567
0.612244897959184,4.53061224489796,0.295620009759288
0.612244897959184,4.77551020408163,0.291999649452631
0.612244897959184,5.02040816326531,0.289410023850737
0.612244897959184,5.26530612244898,0.289177264398079
0.612244897959184,5.51020408163265,0.29188156181398
0.612244897959184,5.75510204081633,0.296683366791103
0.612244897959184,6,0.30136265477472
0.857142857142857,-0.857142857142857,0.238234845897305
0.857142857142857,-0.612244897959184,0.318456819747402
0.857142857142857,-0.36734693877551,0.4197912427169
0.857142857142857,-0.122448979591837,0.540380215475093
0.857142857142857,0.122448979591837,0.674294293965436
0.857142857142857,0.36734693877551,0.811388101061275
0.857142857142857,0.612244897959184,0.938211284218267
0.857142857142857,0.857142857142857,1.04001896893586
0.857142857142857,1.10204081632653,1.10357541920535
0.857142857142857,1.3469387755102,1.12011193753759
0.857142857142857,1.59183673469388,1.08761905408814
0.857142857142857,1.83673469387755,1.01172653704623
0.857142857142857,2.08163265306122,0.90477184096217
0.857142857142857,2.3265306122449,0.783189088992216
0.857142857142857,2.57142857142857,0.663889726389543
0.857142857142857,2.81632653061224,0.560652024374803
0.857142857142857,3.06122448979592,0.481548029806484
0.857142857142857,3.30612244897959,0.428095144323678
0.857142857142857,3.55102040816327,0.396245039917311
0.857142857142857,3.79591836734694,0.378727543838296
0.857142857142857,4.04081632653061,0.367870003959267
0.857142857142857,4.28571428571429,0.357948766458754
0.857142857142857,4.53061224489796,0.346398830780362
0.857142857142857,4.77551020408163,0.333682759312443
0.857142857142857,5.02040816326531,0.322105583220551
0.857142857142857,5.26530612244898,0.314180372856985
0.857142857142857,5.51020408163265,0.311206178949177
0.857142857142857,5.75510204081633,0.312534140654032
0.857142857142857,6,0.315675025749877
1.10204081632653,-1.10204081632653,0.275196856530163
1.10204081632653,-0.857142857142857,0.345987735103641
1.10204081632653,-0.612244897959184,0.433705497949911
1.10204081632653,-0.36734693877551,0.538671218883962
1.10204081632653,-0.122448979591837,0.658267114171419
1.10204081632653,0.122448979591837,0.786201638347165
1.10204081632653,0.36734693877551,0.912507672817471
1.10204081632653,0.612244897959184,1.02453710770221
1.10204081632653,0.857142857142857,1.1089587089967
1.10204081632653,1.10204081632653,1.15442847887067
1.10204081632653,1.3469387755102,1.15429400816197
1.10204081632653,1.59183673469388,1.10854566532584
1.10204081632653,1.83673469387755,1.02433148371583
1.10204081632653,2.08163265306122,0.914717724517648
1.10204081632653,2.3265306122449,0.795905796101678
1.10204081632653,2.57142857142857,0.683629379651965
1.10204081632653,2.81632653061224,0.58975803842622
1.10204081632653,3.06122448979592,0.520095438727531
1.10204081632653,3.30612244897959,0.473977884552903
1.10204081632653,3.55102040816327,0.445684284893748
1.10204081632653,3.79591836734694,0.427080462947038
1.10204081632653,4.04081632653061,0.410555270235139
1.10204081632653,4.28571428571429,0.391289087232156
1.10204081632653,4.53061224489796,0.368213470650854
1.10204081632653,4.77551020408163,0.34353289649656
1.10204081632653,5.02040816326531,0.321181707159536
1.10204081632653,5.26530612244898,0.304900544220511
1.10204081632653,5.51020408163265,0.296647725779241
1.10204081632653,5.75510204081633,0.29583914909557
1.10204081632653,6,0.299552440565357
1.3469387755102,-1.10204081632653,0.389828776600262
1.3469387755102,-0.857142857142857,0.47201683699047
1.3469387755102,-0.612244897959184,0.567371942242642
1.3469387755102,-0.36734693877551,0.675116727198468
1.3469387755102,-0.122448979591837,0.791901762690266
1.3469387755102,0.122448979591837,0.911253469478339
1.3469387755102,0.36734693877551,1.02370502232119
1.3469387755102,0.612244897959184,1.11783054771396
1.3469387755102,0.857142857142857,1.18215512932884
1.3469387755102,1.10204081632653,1.20759786523849
1.3469387755102,1.3469387755102,1.18983092759989
1.3469387755102,1.59183673469388,1.13082507541043
1.3469387755102,1.83673469387755,1.03898322793405
1.3469387755102,2.08163265306122,0.927635828652584
1.3469387755102,2.3265306122449,0.81218153184847
1.3469387755102,2.57142857142857,0.706627807084117
1.3469387755102,2.81632653061224,0.620534287474321
1.3469387755102,3.06122448979592,0.557273254900096
1.3469387755102,3.30612244897959,0.514108129969285
1.3469387755102,3.55102040816327,0.483993471024536
1.3469387755102,3.79591836734694,0.458437323544912
1.3469387755102,4.04081632653061,0.430446550516546
1.3469387755102,4.28571428571429,0.396610008477722
1.3469387755102,4.53061224489796,0.357735479821444
1.3469387755102,4.77551020408163,0.317992930420501
1.3469387755102,5.02040816326531,0.283021086436653
1.3469387755102,5.26530612244898,0.257748128372787
1.3469387755102,5.51020408163265,0.244678612192672
1.3469387755102,5.75510204081633,0.243143514123313
1.3469387755102,6,0.249623938327879
1.59183673469388,-1.3469387755102,0.434173414397232
1.59183673469388,-1.10204081632653,0.519709941670212
1.59183673469388,-0.857142857142857,0.614511334438349
1.59183673469388,-0.612244897959184,0.718070284556663
1.59183673469388,-0.36734693877551,0.828464167869417
1.59183673469388,-0.122448979591837,0.941675908064397
1.59183673469388,0.122448979591837,1.05122727908751
1.59183673469388,0.36734693877551,1.14841919544743
1.59183673469388,0.612244897959184,1.22335597566823
1.59183673469388,0.857142857142857,1.26669841325251
1.59183673469388,1.10204081632653,1.27180480935492
1.59183673469388,1.3469387755102,1.23668322258886
1.59183673469388,1.59183673469388,1.1651022009975
1.59183673469388,1.83673469387755,1.06635983039311
1.59183673469388,2.08163265306122,0.953578757418488
1.59183673469388,2.3265306122449,0.840871704659192
1.59183673469388,2.57142857142857,0.740138711198233
1.59183673469388,2.81632653061224,0.658445570448203
1.59183673469388,3.06122448979592,0.59679767139959
1.59183673469388,3.30612244897959,0.550691057061552
1.59183673469388,3.55102040816327,0.512239523596175
1.59183673469388,3.79591836734694,0.473155637427976
1.59183673469388,4.04081632653061,0.427598122300727
1.59183673469388,4.28571428571429,0.373983244345267
1.59183673469388,4.53061224489796,0.315252463188375
1.59183673469388,4.77551020408163,0.257635329071002
1.59183673469388,5.02040816326531,0.208439267953619
1.59183673469388,5.26530612244898,0.173665507633464
1.59183673469388,5.51020408163265,0.156220533813608
1.59183673469388,5.75510204081633,0.155209336558188
1.59183673469388,6,0.166390862651092
1.83673469387755,-1.3469387755102,0.557873590119041
1.83673469387755,-1.10204081632653,0.660389191702611
1.83673469387755,-0.857142857142857,0.768831992938161
1.83673469387755,-0.612244897959184,0.88123116080855
1.83673469387755,-0.36734693877551,0.994539611290061
1.83673469387755,-0.122448979591837,1.10417597180105
1.83673469387755,0.122448979591837,1.20382845984272
1.83673469387755,0.36734693877551,1.2857691289472
1.83673469387755,0.612244897959184,1.34181684175369
1.83673469387755,0.857142857142857,1.36487612341088
1.83673469387755,1.10204081632653,1.35072687628568
1.83673469387755,1.3469387755102,1.29954340639112
1.83673469387755,1.59183673469388,1.21657857397799
1.83673469387755,1.83673469387755,1.11161539710312
1.83673469387755,2.08163265306122,0.997141522796939
1.83673469387755,2.3265306122449,0.885635321912872
1.83673469387755,2.57142857142857,0.78670765298047
1.83673469387755,2.81632653061224,0.704971098207602
1.83673469387755,3.06122448979592,0.639333628662093
1.83673469387755,3.30612244897959,0.583975763400426
1.83673469387755,3.55102040816327,0.530717022433496
1.83673469387755,3.79591836734694,0.472010358800009
1.83673469387755,4.04081632653061,0.403597197821412
1.83673469387755,4.28571428571429,0.325987268831293
1.83673469387755,4.53061224489796,0.244343706592193
1.83673469387755,4.77551020408163,0.166895770134909
1.83673469387755,5.02040816326531,0.102469878791419
1.83673469387755,5.26530612244898,0.0579649716256609
1.83673469387755,5.51020408163265,0.0365388809263171
1.83673469387755,5.75510204081633,0.0369693520308441
1.83673469387755,6,0.0542386257841482
2.08163265306122,-1.3469387755102,0.684765475438167
2.08163265306122,-1.10204081632653,0.804790960697335
2.08163265306122,-0.857142857142857,0.92722960694518
2.08163265306122,-0.612244897959184,1.04868139512007
2.08163265306122,-0.36734693877551,1.16507382038863
2.08163265306122,-0.122448979591837,1.27141152961645
2.08163265306122,0.122448979591837,1.3617188320898
2.08163265306122,0.36734693877551,1.42938213258891
2.08163265306122,0.612244897959184,1.4680015107314
2.08163265306122,0.857142857142857,1.4726734754315
2.08163265306122,1.10204081632653,1.44140849824095
2.08163265306122,1.3469387755102,1.37622660187958
2.08163265306122,1.59183673469388,1.28345861113177
2.08163265306122,1.83673469387755,1.17295264172259
2.08163265306122,2.08163265306122,1.05621514411576
2.08163265306122,2.3265306122449,0.943899472039959
2.08163265306122,2.57142857142857,0.843347452590697
2.08163265306122,2.81632653061224,0.756961469710685
2.08163265306122,3.06122448979592,0.681980465249931
2.08163265306122,3.30612244897959,0.611803152841413
2.08163265306122,3.55102040816327,0.538490429695592
2.08163265306122,3.79591836734694,0.455672759220973
2.08163265306122,4.04081632653061,0.360940892309352
2.08163265306122,4.28571428571429,0.25696770433519
2.08163265306122,4.53061224489796,0.15103325581653
2.08163265306122,4.77551020408163,0.0531480549599944
2.08163265306122,5.02040816326531,-0.0265965017058373
2.08163265306122,5.26530612244898,-0.0806214067897594
2.08163265306122,5.51020408163265,-0.105652012052092
2.08163265306122,5.75510204081633,-0.103276649075011
2.08163265306122,6,-0.0792519806683764
2.3265306122449,-1.3469387755102,0.806767135271455
2.3265306122449,-1.10204081632653,0.943537067976667
2.3265306122449,-0.857142857142857,1.07915125137441
2.3265306122449,-0.612244897959184,1.20891548437271
2.3265306122449,-0.36734693877551,1.32791906946313
2.3265306122449,-0.122448979591837,1.43096031200642
2.3265306122449,0.122448979591837,1.51257977210614
2.3265306122449,0.36734693877551,1.56737661521353
2.3265306122449,0.612244897959184,1.59070183190305
2.3265306122449,0.857142857142857,1.57965951614881
2.3265306122449,1.10204081632653,1.53415927451697
2.3265306122449,1.3469387755102,1.45763169656122
2.3265306122449,1.59183673469388,1.35702105221795
2.3265306122449,1.83673469387755,1.24183796038921
2.3265306122449,2.08163265306122,1.12235501835394
2.3265306122449,2.3265306122449,1.00736091386274
2.3265306122449,2.57142857142857,0.902122520358002
2.3265306122449,2.81632653061224,0.807230188921135
2.3265306122449,3.06122448979592,0.71878050570771
2.3265306122449,3.30612244897959,0.629940609063681
2.3265306122449,3.55102040816327,0.533477105531276
2.3265306122449,3.79591836734694,0.424489048682546
2.3265306122449,4.04081632653061,0.302490010693008
2.3265306122449,4.28571428571429,0.172179904699374
2.3265306122449,4.53061224489796,0.0426654245788132
2.3265306122449,4.77551020408163,-0.0746205578865144
2.3265306122449,5.02040816326531,-0.168657577298587
2.3265306122449,5.26530612244898,-0.231425718946246
2.3265306122449,5.51020408163265,-0.259636575950168
2.3265306122449,5.75510204081633,-0.255211971883306
2.3265306122449,6,-0.224513467301784
2.57142857142857,-1.3469387755102,0.914735146909694
2.57142857142857,-1.10204081632653,1.06583526016748
2.57142857142857,-0.857142857142857,1.21223357569527
2.57142857142857,-0.612244897959184,1.3481813233728
2.57142857142857,-0.36734693877551,1.46821063552122
2.57142857142857,-0.122448979591837,1.5671874660961
2.57142857142857,0.122448979591837,1.64037399604437
2.57142857142857,0.36734693877551,1.68365808860038
2.57142857142857,0.612244897959184,1.69404502131464
2.57142857142857,0.857142857142857,1.67036701458804
2.57142857142857,1.10204081632653,1.61400160173735
2.57142857142857,1.3469387755102,1.52927774807663
2.57142857142857,1.59183673469388,1.42325776424928
2.57142857142857,1.83673469387755,1.30473962182706
2.57142857142857,2.08163265306122,1.18259151077033
2.57142857142857,2.3265306122449,1.06381488093259
2.57142857142857,2.57142857142857,0.951916745979633
2.57142857142857,2.81632653061224,0.846164408029612
2.57142857142857,3.06122448979592,0.742071459617564
2.57142857142857,3.30612244897959,0.633083961865946
2.57142857142857,3.55102040816327,0.513029074987489
2.57142857142857,3.79591836734694,0.378604300682763
2.57142857142857,4.04081632653061,0.231134321059942
2.57142857142857,4.28571428571429,0.077030713428796
2.57142857142857,4.53061224489796,-0.0732117004187607
2.57142857142857,4.77551020408163,-0.207197951310545
2.57142857142857,5.02040816326531,-0.313363748933701
2.57142857142857,5.26530612244898,-0.383488446739989
2.57142857142857,5.51020408163265,-0.414335012646823
2.57142857142857,5.75510204081633,-0.408060858279183
2.57142857142857,6,-0.371416779628762
2.81632653061224,-1.59183673469388,0.837170333657823
2.81632653061224,-1.3469387755102,0.999645229049159
2.81632653061224,-1.10204081632653,1.16088063028768
2.81632653061224,-0.857142857142857,1.31392833592231
2.81632653061224,-0.612244897959184,1.45232302527147
2.81632653061224,-0.36734693877551,1.57041041133515
2.81632653061224,-0.122448979591837,1.66346600794508
2.81632653061224,0.122448979591837,1.72771505075993
2.81632653061224,0.36734693877551,1.76041019167699
2.81632653061224,0.612244897959184,1.76008246650498
2.81632653061224,0.857142857142857,1.7269605849482
2.81632653061224,1.10204081632653,1.66340374145406
2.81632653061224,1.3469387755102,1.57408771938269
2.81632653061224,1.59183673469388,1.46568805310826
2.81632653061224,1.83673469387755,1.34594056591543
2.81632653061224,2.08163265306122,1.2221926810326
2.81632653061224,2.3265306122449,1.09980168222167
2.81632653061224,2.57142857142857,0.980883777716687
2.81632653061224,2.81632653061224,0.863892057340273
2.81632653061224,3.06122448979592,0.74428727584624
2.81632653061224,3.30612244897959,0.616223689748192
2.81632653061224,3.55102040816327,0.474820423798475
2.81632653061224,3.79591836734694,0.318357127524245
2.81632653061224,4.04081632653061,0.149712405198912
2.81632653061224,4.28571428571429,-0.0234296595376249
2.81632653061224,4.53061224489796,-0.189712900023755
2.81632653061224,4.77551020408163,-0.336288621372619
2.81632653061224,5.02040816326531,-0.451445321155027
2.81632653061224,5.26530612244898,-0.526984832966477
2.81632653061224,5.51020408163265,-0.559750979172222
2.81632653061224,5.75510204081633,-0.551992462121717
2.81632653061224,6,-0.510581455038977
3.06122448979592,-1.59183673469388,0.884529194425478
3.06122448979592,-1.3469387755102,1.05399740001429
3.06122448979592,-1.10204081632653,1.2195616244281
3.06122448979592,-0.857142857142857,1.3735209527049
3.06122448979592,-0.612244897959184,1.50910972894919
3.06122448979592,-0.36734693877551,1.62092885750665
3.06122448979592,-0.122448979591837,1.70506109326432
3.06122448979592,0.122448979591837,1.75897216193656
3.06122448979592,0.36734693877551,1.78137137006817
3.06122448979592,0.612244897959184,1.77218654197522
3.06122448979592,0.857142857142857,1.73270216504635
3.06122448979592,1.10204081632653,1.66576423916258
3.06122448979592,1.3469387755102,1.57584353942359
3.06122448979592,1.59183673469388,1.46873576324049
3.06122448979592,1.83673469387755,1.35078651456626
3.06122448979592,2.08163265306122,1.22772866903149
3.06122448979592,2.3265306122449,1.10342950434873
3.06122448979592,2.57142857142857,0.97897016639627
3.06122448979592,2.81632653061224,0.852451948705079
3.06122448979592,3.06122448979592,0.719732414670792
3.06122448979592,3.30612244897959,0.57599665891773
3.06122448979592,3.55102040816327,0.417769647152252
3.06122448979592,3.79591836734694,0.244786756559686
3.06122448979592,4.04081632653061,0.0611368644339905
3.06122448979592,4.28571428571429,-0.12471563404365
3.06122448979592,4.53061224489796,-0.301098464039414
3.06122448979592,4.77551020408163,-0.455208141461371
3.06122448979592,5.02040816326531,-0.575556629145024
3.06122448979592,5.26530612244898,-0.654160850212757
3.06122448979592,5.51020408163265,-0.687948216100664
3.06122448979592,5.75510204081633,-0.679094729080623
3.06122448979592,6,-0.634311466883168
3.30612244897959,-1.3469387755102,1.07316039150542
3.30612244897959,-1.10204081632653,1.23612811794164
3.30612244897959,-0.857142857142857,1.38414000103145
3.30612244897959,-0.612244897959184,1.51058883155507
3.30612244897959,-0.36734693877551,1.61080696006871
3.30612244897959,-0.122448979591837,1.68210809874806
3.30612244897959,0.122448979591837,1.72349577784076
3.30612244897959,0.36734693877551,1.73524618851756
3.30612244897959,0.612244897959184,1.71857697116625
3.30612244897959,0.857142857142857,1.67551702085442
3.30612244897959,1.10204081632653,1.60894155549983
3.30612244897959,1.3469387755102,1.52260618930913
3.30612244897959,1.59183673469388,1.42097224641672
3.30612244897959,1.83673469387755,1.30869208349728
3.30612244897959,2.08163265306122,1.18979103000727
3.30612244897959,2.3265306122449,1.06676879398229
3.30612244897959,2.57142857142857,0.939960168004328
3.30612244897959,2.81632653061224,0.807479283632388
3.30612244897959,3.06122448979592,0.665913693693439
3.30612244897959,3.30612244897959,0.511684346114598
3.30612244897959,3.55102040816327,0.34273619457411
3.30612244897959,3.79591836734694,0.160067900452463
3.30612244897959,4.04081632653061,-0.0313890087634985
3.30612244897959,4.28571428571429,-0.222865308696115
3.30612244897959,4.53061224489796,-0.402870989121884
3.30612244897959,4.77551020408163,-0.559086201877391
3.30612244897959,5.02040816326531,-0.680560522693474
3.30612244897959,5.26530612244898,-0.759679863564583
3.30612244897959,5.51020408163265,-0.793443673791263
3.30612244897959,5.75510204081633,-0.783799777204568
3.30612244897959,6,-0.73703867868908
3.55102040816327,-1.3469387755102,1.05632632957437
3.55102040816327,-1.10204081632653,1.20941807222762
3.55102040816327,-0.857142857142857,1.34427635537795
3.55102040816327,-0.612244897959184,1.45490531938769
3.55102040816327,-0.36734693877551,1.53782812513689
3.55102040816327,-0.122448979591837,1.59199264994752
3.55102040816327,0.122448979591837,1.61822425789899
3.55102040816327,0.36734693877551,1.61848134036671
3.55102040816327,0.612244897959184,1.59519557811757
3.55102040816327,0.857142857142857,1.55088742800904
3.55102040816327,1.10204081632653,1.48808280269537
3.55102040816327,1.3469387755102,1.40939754063071
3.55102040816327,1.59183673469388,1.31757757733245
3.55102040816327,1.83673469387755,1.21532189488407
3.55102040816327,2.08163265306122,1.10485353908688
3.55102040816327,2.3265306122449,0.987375168009392
3.55102040816327,2.57142857142857,0.862666850108131
3.55102040816327,2.81632653061224,0.72909313380957
3.55102040816327,3.06122448979592,0.584170174831681
3.55102040816327,3.30612244897959,0.425642594081121
3.55102040816327,3.55102040816327,0.252811254671736
3.55102040816327,3.79591836734694,0.0677195913843536
3.55102040816327,4.04081632653061,-0.124198131340482
3.55102040816327,4.28571428571429,-0.314272078050569
3.55102040816327,4.53061224489796,-0.491597361619983
3.55102040816327,4.77551020408163,-0.644679765163485
3.55102040816327,5.02040816326531,-0.763344721244915
3.55102040816327,5.26530612244898,-0.840460080301268
3.55102040816327,5.51020408163265,-0.87308426887084
3.55102040816327,5.75510204081633,-0.862813867778888
3.55102040816327,6,-0.815312724040508
3.79591836734694,-1.3469387755102,1.00679731903432
3.79591836734694,-1.10204081632653,1.14329148004302
3.79591836734694,-0.857142857142857,1.25838356251887
3.79591836734694,-0.612244897959184,1.34708179688203
3.79591836734694,-0.36734693877551,1.40748302081453
3.79591836734694,-0.122448979591837,1.44049499085706
3.79591836734694,0.122448979591837,1.44898981467635
3.79591836734694,0.36734693877551,1.4367009573321
3.79591836734694,0.612244897959184,1.40722424044209
3.79591836734694,0.857142857142857,1.3633936999046
3.79591836734694,1.10204081632653,1.30711945055886
3.79591836734694,1.3469387755102,1.23957980126872
3.79591836734694,1.59183673469388,1.16153819525793
3.79591836734694,1.83673469387755,1.07355469575218
3.79591836734694,2.08163265306122,0.975972340844086
3.79591836734694,2.3265306122449,0.868721395864693
3.79591836734694,2.57142857142857,0.751119297426977
3.79591836734694,2.81632653061224,0.621887035726261
3.79591836734694,3.06122448979592,0.479533394930887
3.79591836734694,3.30612244897959,0.323106286781284
3.79591836734694,3.55102040816327,0.153139537222538
3.79591836734694,3.79591836734694,-0.0274954305642635
3.79591836734694,4.04081632653061,-0.213141895424175
3.79591836734694,4.28571428571429,-0.395531534028323
3.79591836734694,4.53061224489796,-0.564626855849887
3.79591836734694,4.77551020408163,-0.709988604123255
3.79591836734694,5.02040816326531,-0.82237409995536
3.79591836734694,5.26530612244898,-0.895208086682715
3.79591836734694,5.51020408163265,-0.925603789637682
3.79591836734694,5.75510204081633,-0.914731423952007
3.79591836734694,6,-0.867493922201234
4.04081632653061,-1.3469387755102,0.93147235739414
4.04081632653061,-1.10204081632653,1.04609088498131
4.04081632653061,-0.857142857142857,1.13632490296033
4.04081632653061,-0.612244897959184,1.1984692779097
4.04081632653061,-0.36734693877551,1.23244448625706
4.04081632653061,-0.122448979591837,1.2413099886503
4.04081632653061,0.122448979591837,1.23010116294002
4.04081632653061,0.36734693877551,1.20436131274807
4.04081632653061,0.612244897959184,1.16880871048522
4.04081632653061,0.857142857142857,1.12648950951764
4.04081632653061,1.10204081632653,1.07856251764334
4.04081632653061,1.3469387755102,1.02462908101578
4.04081632653061,1.59183673469388,0.963354703811779
4.04081632653061,1.83673469387755,0.893087583866557
4.04081632653061,2.08163265306122,0.812263941506992
4.04081632653061,2.3265306122449,0.719548243513546
4.04081632653061,2.57142857142857,0.613809860244046
4.04081632653061,2.81632653061224,0.494118694392673
4.04081632653061,3.06122448979592,0.359921655813689
4.04081632653061,3.30612244897959,0.211456810042492
4.04081632653061,3.55102040816327,0.0503240357995681
4.04081632653061,3.79591836734694,-0.11997900599833
4.04081632653061,4.04081632653061,-0.293783619216431
4.04081632653061,4.28571428571429,-0.463417245987601
4.04081632653061,4.53061224489796,-0.619870451581004
4.04081632653061,4.77551020408163,-0.753878619382977
4.04081632653061,5.02040816326531,-0.857210383393601
4.04081632653061,5.26530612244898,-0.923890884420344
4.04081632653061,5.51020408163265,-0.951099090118174
4.04081632653061,5.75510204081633,-0.939557119951512
4.04081632653061,6,-0.893349522134831
4.28571428571429,-1.3469387755102,0.839610338683972
4.28571428571429,-1.10204081632653,0.929196778430353
4.28571428571429,-0.857142857142857,0.991723824582377
4.28571428571429,-0.612244897959184,1.02491015194958
4.28571428571429,-0.36734693877551,1.03057618360143
4.28571428571429,-0.122448979591837,1.01394819249369
4.28571428571429,0.122448979591837,0.982192172713601
4.28571428571429,0.36734693877551,0.942603344917943
4.28571428571429,0.612244897959184,0.900964237257144
4.28571428571429,0.857142857142857,0.860495839269614
4.28571428571429,1.10204081632653,0.821602140856628
4.28571428571429,1.3469387755102,0.782340155353738
4.28571428571429,1.59183673469388,0.739338138519434
4.28571428571429,1.83673469387755,0.688804433233246
4.28571428571429,2.08163265306122,0.627329605089029
4.28571428571429,2.3265306122449,0.552339541334522
4.28571428571429,2.57142857142857,0.46223013936945
4.28571428571429,2.81632653061224,0.356333098927957
4.28571428571429,3.06122448979592,0.234888597197455
4.28571428571429,3.30612244897959,0.0991394076094725
4.28571428571429,3.55102040816327,-0.0484481200726877
4.28571428571429,3.79591836734694,-0.203935208338207
4.28571428571429,4.04081632653061,-0.361789256967141
4.28571428571429,4.28571428571429,-0.515034113071704
4.28571428571429,4.53061224489796,-0.655745290239977
4.28571428571429,4.77551020408163,-0.775860475784536
4.28571428571429,5.02040816326531,-0.868176383562772
4.28571428571429,5.26530612244898,-0.92733858067587
4.28571428571429,5.51020408163265,-0.950619245688928
4.28571428571429,5.75510204081633,-0.938320039081057
4.28571428571429,6,-0.893719415945636
4.53061224489796,-1.10204081632653,0.804997201103229
4.53061224489796,-0.857142857142857,0.839575163493939
4.53061224489796,-0.612244897959184,0.844003927257149
4.53061224489796,-0.36734693877551,0.821891466676976
4.53061224489796,-0.122448979591837,0.78045121849546
4.53061224489796,0.122448979591837,0.72877684622165
4.53061224489796,0.36734693877551,0.67574125565451
4.53061224489796,0.612244897959184,0.628091955173849
4.53061224489796,0.857142857142857,0.589228764751302
4.53061224489796,1.10204081632653,0.558911477939175
4.53061224489796,1.3469387755102,0.533848113332842
4.53061224489796,1.59183673469388,0.508868441426283
4.53061224489796,1.83673469387755,0.47827249043521
4.53061224489796,2.08163265306122,0.436980949507505
4.53061224489796,2.3265306122449,0.381265081796821
4.53061224489796,2.57142857142857,0.309023168145883
4.53061224489796,2.81632653061224,0.219722914050091
4.53061224489796,3.06122448979592,0.114197482889666
4.53061224489796,3.30612244897959,-0.00553928836682804
4.53061224489796,3.55102040816327,-0.1363766407998
4.53061224489796,3.79591836734694,-0.274107579951454
4.53061224489796,4.04081632653061,-0.413438321964412
4.53061224489796,4.28571428571429,-0.548121629659198
4.53061224489796,4.53061224489796,-0.671299370767677
4.53061224489796,4.77551020408163,-0.776072456366428
4.53061224489796,5.02040816326531,-0.856237358136682
4.53061224489796,5.26530612244898,-0.907063890219914
4.53061224489796,5.51020408163265,-0.925958347492751
4.53061224489796,5.75510204081633,-0.912867763285032
4.53061224489796,6,-0.870331119001774
4.77551020408163,-1.10204081632653,0.684757946277552
4.77551020408163,-0.857142857142857,0.693683284735111
4.77551020408163,-0.612244897959184,0.672117208349535
4.77551020408163,-0.36734693877551,0.625169308580869
4.77551020408163,-0.122448979591837,0.561678550022729
4.77551020408163,0.122448979591837,0.492298775776305
4.77551020408163,0.36734693877551,0.427185033149153
4.77551020408163,0.612244897959184,0.373892231202839
4.77551020408163,0.857142857142857,0.336016463508771
4.77551020408163,1.10204081632653,0.312864318601267
4.77551020408163,1.3469387755102,0.300119919925415
4.77551020408163,1.59183673469388,0.291206464490334
4.77551020408163,1.83673469387755,0.278895666724993
4.77551020408163,2.08163265306122,0.256734464314027
4.77551020408163,2.3265306122449,0.220001997184975
4.77551020408163,2.57142857142857,0.166109675274897
4.77551020408163,2.81632653061224,0.0945353737035621
4.77551020408163,3.06122448979592,0.00648537838017971
4.77551020408163,3.30612244897959,-0.0955112225365149
4.77551020408163,3.55102040816327,-0.207932289531749
4.77551020408163,3.79591836734694,-0.326467722979145
4.77551020408163,4.04081632653061,-0.446138270383383
4.77551020408163,4.28571428571429,-0.561417358386577
4.77551020408163,4.53061224489796,-0.66644901728267
4.77551020408163,4.77551020408163,-0.75541742890809
4.77551020408163,5.02040816326531,-0.823062169843136
4.77551020408163,5.26530612244898,-0.865269959638695
4.77551020408163,5.51020408163265,-0.87962914941829
4.77551020408163,5.75510204081633,-0.865821091420785
4.77551020408163,6,-0.825746822327915
5.02040816326531,-1.10204081632653,0.576901986565879
5.02040816326531,-0.857142857142857,0.56453515162596
5.02040816326531,-0.612244897959184,0.521843268742982
5.02040816326531,-0.36734693877551,0.455020925558133
5.02040816326531,-0.122448979591837,0.374031426496819
5.02040816326531,0.122448979591837,0.29059025809135
5.02040816326531,0.36734693877551,0.215734581239349
5.02040816326531,0.612244897959184,0.157606242348891
5.02040816326531,0.857142857142857,0.120002320312188
5.02040816326531,1.10204081632653,0.102004490320745
5.02040816326531,1.3469387755102,0.0986764955143506
5.02040816326531,1.59183673469388,0.102530806738859
5.02040816326531,1.83673469387755,0.105301823526984
5.02040816326531,2.08163265306122,0.0995599849488066
5.02040816326531,2.3265306122449,0.0798343126499654
5.02040816326531,2.57142857142857,0.0431132927512645
5.02040816326531,2.81632653061224,-0.0112118164794262
5.02040816326531,3.06122448979592,-0.0817696274906131
5.02040816326531,3.30612244897959,-0.165768176806063
5.02040816326531,3.55102040816327,-0.259504083942199
5.02040816326531,3.79591836734694,-0.358721848426469
5.02040816326531,4.04081632653061,-0.458818843946871
5.02040816326531,4.28571428571429,-0.554962232861911
5.02040816326531,4.53061224489796,-0.642213160440148
5.02040816326531,4.77551020408163,-0.715739490279901
5.02040816326531,5.02040816326531,-0.771151879252407
5.02040816326531,5.26530612244898,-0.804937753288801
5.02040816326531,5.51020408163265,-0.814914479038153
5.02040816326531,5.75510204081633,-0.800594107865901
5.02040816326531,6,-0.763356886825608
5.26530612244898,-0.857142857142857,0.458075183109356
5.26530612244898,-0.612244897959184,0.40046990115326
5.26530612244898,-0.36734693877551,0.320052675415559
5.26530612244898,-0.122448979591837,0.227334395170867
5.26530612244898,0.122448979591837,0.134518074064644
5.26530612244898,0.36734693877551,0.0530549232013256
5.26530612244898,0.612244897959184,-0.00859960636335075
5.26530612244898,0.857142857142857,-0.0464741613950085
5.26530612244898,1.10204081632653,-0.0614901322081162
5.26530612244898,1.3469387755102,-0.0587822406353331
5.26530612244898,1.59183673469388,-0.0462134909701979
5.26530612244898,1.83673469387755,-0.0325420154558878
5.26530612244898,2.08163265306122,-0.0257162550930211
5.26530612244898,2.3265306122449,-0.0316555893622716
5.26530612244898,2.57142857142857,-0.0536768117862998
5.26530612244898,2.81632653061224,-0.0925273395755468
5.26530612244898,3.06122448979592,-0.146843727767075
5.26530612244898,3.30612244897959,-0.213797598726468
5.26530612244898,3.55102040816327,-0.289716208964032
5.26530612244898,3.79591836734694,-0.370544117712369
5.26530612244898,4.04081632653061,-0.452109495523681
5.26530612244898,4.28571428571429,-0.530240930193712
5.26530612244898,4.53061224489796,-0.600826980618474
5.26530612244898,4.77551020408163,-0.659914091516083
5.26530612244898,5.02040816326531,-0.703904704436883
5.26530612244898,5.26530612244898,-0.72986195761612
5.26530612244898,5.51020408163265,-0.735870429425626
5.26530612244898,5.75510204081633,-0.721363135006777
5.26530612244898,6,-0.687316199554722
5.51020408163265,-0.612244897959184,0.309709350727468
5.51020408163265,-0.36734693877551,0.222440702138816
5.51020408163265,-0.122448979591837,0.124247884689171
5.51020408163265,0.122448979591837,0.0272383462973289
5.51020408163265,0.36734693877551,-0.0572096487668601
5.51020408163265,0.612244897959184,-0.120630475132579
5.51020408163265,0.857142857142857,-0.158944208573044
5.51020408163265,1.10204081632653,-0.17289591432255
5.51020408163265,1.3469387755102,-0.167435536442419
5.51020408163265,1.59183673469388,-0.150293992603821
5.51020408163265,1.83673469387755,-0.130188495667765
5.51020408163265,2.08163265306122,-0.115121349380312
5.51020408163265,2.3265306122449,-0.111133470532856
5.51020408163265,2.57142857142857,-0.121690327345239
5.51020408163265,2.81632653061224,-0.147683242338298
5.51020408163265,3.06122448979592,-0.187881809732346
5.51020408163265,3.30612244897959,-0.239604923601798
5.51020408163265,3.55102040816327,-0.299389447913031
5.51020408163265,3.79591836734694,-0.363504678301874
5.51020408163265,4.04081632653061,-0.428254540604438
5.51020408163265,4.28571428571429,-0.490095992740753
5.51020408163265,4.53061224489796,-0.545658277618464
5.51020408163265,4.77551020408163,-0.591762999865778
5.51020408163265,5.02040816326531,-0.625521714110848
5.51020408163265,5.26530612244898,-0.644538490433955
5.51020408163265,5.51020408163265,-0.647188602504192
5.51020408163265,5.75510204081633,-0.632900517632211
5.51020408163265,6,-0.602351098784434
5.75510204081633,-0.612244897959184,0.246588286813372
5.75510204081633,-0.36734693877551,0.158836306943207
5.75510204081633,-0.122448979591837,0.0611568852895272
5.75510204081633,0.122448979591837,-0.0349653164789214
5.75510204081633,0.36734693877551,-0.118678893426114
5.75510204081633,0.612244897959184,-0.181811021643102
5.75510204081633,0.857142857142857,-0.220273751852605
5.75510204081633,1.10204081632653,-0.234521167846566
5.75510204081633,1.3469387755102,-0.229017686850773
5.75510204081633,1.59183673469388,-0.210939076071851
5.75510204081633,1.83673469387755,-0.188499170938025
5.75510204081633,2.08163265306122,-0.169334865272912
5.75510204081633,2.3265306122449,-0.159296561298165
5.75510204081633,2.57142857142857,-0.161826697320993
5.75510204081633,2.81632653061224,-0.177927497884294
5.75510204081633,3.06122448979592,-0.206575732648865
5.75510204081633,3.30612244897959,-0.245368896772453
5.75510204081633,3.55102040816327,-0.291188303889555
5.75510204081633,3.79591836734694,-0.340722692403843
5.75510204081633,4.04081632653061,-0.390782188708849
5.75510204081633,4.28571428571429,-0.438416966435512
5.75510204081633,4.53061224489796,-0.480914545895731
5.75510204081633,4.77551020408163,-0.515772169914909
5.75510204081633,5.02040816326531,-0.540725804234881
5.75510204081633,5.26530612244898,-0.553875196794842
5.75510204081633,5.51020408163265,-0.55389200615012
5.75510204081633,5.75510204081633,-0.540253767617144
5.75510204081633,6,-0.513424897579779
6,-0.36734693877551,0.122189774791304
6,-0.122448979591837,0.0301131534785862
6,0.122448979591837,-0.0606804122524083
6,0.36734693877551,-0.140242136612828
6,0.612244897959184,-0.200962811009005
6,0.857142857142857,-0.238868328714506
6,1.10204081632653,-0.254078152392257
6,1.3469387755102,-0.250377062907073
6,1.59183673469388,-0.234084145775819
6,1.83673469387755,-0.212561545904051
6,2.08163265306122,-0.192749503945126
6,2.3265306122449,-0.180046367690152
6,2.57142857142857,-0.177710395540186
6,2.81632653061224,-0.186798183620331
6,3.06122448979592,-0.206521910261906
6,3.30612244897959,-0.234834754406225
6,3.55102040816327,-0.269047514841647
6,3.79591836734694,-0.306326450682862
6,4.04081632653061,-0.343998141520116
6,4.28571428571429,-0.379664980161225
6,4.53061224489796,-0.411192963748563
6,4.77551020408163,-0.436659170176115
6,5.02040816326531,-0.45433784860848
6,5.26530612244898,-0.462769336930991
6,5.51020408163265,-0.46090966162234
6,5.75510204081633,-0.448317350896908
6,6,-0.425311304131496


==> sim_data/final_mean_agent_4.csv <==
x,y,z
-6,0.122448979591837,0.124069584516131
-6,0.36734693877551,0.0922502865727
-6,0.612244897959184,0.0357602024577045
-6,0.857142857142857,-0.0490848153019876
-6,1.10204081632653,-0.162517630878991
-6,1.3469387755102,-0.3001622313252
-6,1.59183673469388,-0.453587499592249
-6,1.83673469387755,-0.612734009385068
-6,2.08163265306122,-0.769121515094341
-6,2.3265306122449,-0.917923720300345
-6,2.57142857142857,-1.05737128521272
-6,2.81632653061224,-1.18552883969086
-6,3.06122448979592,-1.29636723047694
-6,3.30612244897959,-1.37790599327335
-6,3.55102040816327,-1.41427633828099
-6,3.79591836734694,-1.39128732224021
-6,4.04081632653061,-1.30287815860655
-6,4.28571428571429,-1.15513248889882
-6,4.53061224489796,-0.965760373318509
-6,4.77551020408163,-0.759307139197706
-6,5.02040816326531,-0.560372377944344
-6,5.26530612244898,-0.387728858551218
-6,5.51020408163265,-0.251328257155106
-6,5.75510204081633,-0.152548972778627
-5.75510204081633,-0.122448979591837,0.163495468508154
-5.75510204081633,0.122448979591837,0.146373983695956
-5.75510204081633,0.36734693877551,0.106754746476843
-5.75510204081633,0.612244897959184,0.039593483350464
-5.75510204081633,0.857142857142857,-0.0582888042678382
-5.75510204081633,1.10204081632653,-0.18630906396678
-5.75510204081633,1.3469387755102,-0.3389780166016
-5.75510204081633,1.59183673469388,-0.506573253115935
-5.75510204081633,1.83673469387755,-0.677815058431256
-5.75510204081633,2.08163265306122,-0.843381555030726
-5.75510204081633,2.3265306122449,-0.998202616315313
-5.75510204081633,2.57142857142857,-1.14085699582126
-5.75510204081633,2.81632653061224,-1.27009183940289
-5.75510204081633,3.06122448979592,-1.38050643347679
-5.75510204081633,3.30612244897959,-1.46038222967979
-5.75510204081633,3.55102040816327,-1.49367865489935
-5.75510204081633,3.79591836734694,-1.46580438002469
-5.75510204081633,4.04081632653061,-1.37041815792595
-5.75510204081633,4.28571428571429,-1.21373410321171
-5.75510204081633,4.53061224489796,-1.01408523795123
-5.75510204081633,4.77551020408163,-0.79698037810267
-5.75510204081633,5.02040816326531,-0.588035386617157
-5.75510204081633,5.26530612244898,-0.406814928743932
-5.75510204081633,5.51020408163265,-0.263682467068282
-5.75510204081633,5.75510204081633,-0.160044233626333
-5.75510204081633,6,-0.0909369807568987
-5.51020408163265,-0.36734693877551,0.188772840020361
-5.51020408163265,-0.122448979591837,0.187425544050177
-5.51020408163265,0.122448979591837,0.166516366509725
-5.51020408163265,0.36734693877551,0.121070665475403
-5.51020408163265,0.612244897959184,0.0467378729345957
-5.51020408163265,0.857142857142857,-0.058794031850793
-5.51020408163265,1.10204081632653,-0.19405421020698
-5.51020408163265,1.3469387755102,-0.352757102656569
-5.51020408163265,1.59183673469388,-0.524544824635435
-5.51020408163265,1.83673469387755,-0.697710122207298
-5.51020408163265,2.08163265306122,-0.862755708942708
-5.51020408163265,2.3265306122449,-1.01472831065856
-5.51020408163265,2.57142857142857,-1.15263021344129
-5.51020408163265,2.81632653061224,-1.27590118187468
-5.51020408163265,3.06122448979592,-1.3800010633844
-5.51020408163265,3.30612244897959,-1.4540889416499
-5.51020408163265,3.55102040816327,-1.48285454813897
-5.51020408163265,3.79591836734694,-1.45215683418446
-5.51020408163265,4.04081632653061,-1.35576125486226
-5.51020408163265,4.28571428571429,-1.19966659320668
-5.51020408163265,4.53061224489796,-1.00176381339237
-5.51020408163265,4.77551020408163,-0.787027841992222
-5.51020408163265,5.02040816326531,-0.580579729012584
-5.51020408163265,5.26530612244898,-0.401619183891636
-5.51020408163265,5.51020408163265,-0.260308904723952
-5.51020408163265,5.75510204081633,-0.158002317851343
-5.51020408163265,6,-0.0897851800703201
-5.26530612244898,-0.36734693877551,0.20896903562441
-5.26530612244898,-0.122448979591837,0.207209301668817
-5.26530612244898,0.122448979591837,0.184335285375807
-5.26530612244898,0.36734693877551,0.136134697842212
-5.26530612244898,0.612244897959184,0.0593667925561306
-5.26530612244898,0.857142857142857,-0.0471423278396637
-5.26530612244898,1.10204081632653,-0.181085280703461
-5.26530612244898,1.3469387755102,-0.335847430605672
-5.26530612244898,1.59183673469388,-0.50125017140953
-5.26530612244898,1.83673469387755,-0.666088491102781
-5.26530612244898,2.08163265306122,-0.821435435912894
-5.26530612244898,2.3265306122449,-0.962808055748014
-5.26530612244898,2.57142857142857,-1.08960176970725
-5.26530612244898,2.81632653061224,-1.20176605264227
-5.26530612244898,3.06122448979592,-1.29560688880577
-5.26530612244898,3.30612244897959,-1.36152454158033
-5.26530612244898,3.55102040816327,-1.38563339099063
-5.26530612244898,3.79591836734694,-1.35496926332971
-5.26530612244898,4.04081632653061,-1.26376936858129
-5.26530612244898,4.28571428571429,-1.11754427820807
-5.26530612244898,4.53061224489796,-0.932817033534951
-5.26530612244898,4.77551020408163,-0.732696059755488
-5.26530612244898,5.02040816326531,-0.540447540185359
-5.26530612244898,5.26530612244898,-0.373859607796285
-5.26530612244898,5.51020408163265,-0.242341272719557
-5.26530612244898,5.75510204081633,-0.147127096452391
-5.26530612244898,6,-0.0836341551444594
-5.02040816326531,-0.612244897959184,0.207323714802346
-5.02040816326531,-0.36734693877551,0.224296288755776
-5.02040816326531,-0.122448979591837,0.223697631530248
-5.02040816326531,0.122448979591837,0.201239220334013
-5.02040816326531,0.36734693877551,0.153761421609836
-5.02040816326531,0.612244897959184,0.0794410088173266
-5.02040816326531,0.857142857142857,-0.0215833712447926
-5.02040816326531,1.10204081632653,-0.1462868087561
-5.02040816326531,1.3469387755102,-0.288218388356457
-5.02040816326531,1.59183673469388,-0.438175575727599
-5.02040816326531,1.83673469387755,-0.586336387656962
-5.02040816326531,2.08163265306122,-0.725027811907113
-5.02040816326531,2.3265306122449,-0.850523017681557
-5.02040816326531,2.57142857142857,-0.962492722619561
-5.02040816326531,2.81632653061224,-1.06107435756446
-5.02040816326531,3.06122448979592,-1.14318855824726
-5.02040816326531,3.30612244897959,-1.20055131185905
-5.02040816326531,3.55102040816327,-1.221088915797
-5.02040816326531,3.79591836734694,-1.19350407331894
-5.02040816326531,4.04081632653061,-1.11279080456288
-5.02040816326531,4.28571428571429,-0.983817248158425
-5.02040816326531,4.53061224489796,-0.821105737628907
-5.02040816326531,4.77551020408163,-0.644952114089731
-5.02040816326531,5.02040816326531,-0.47578483391051
-5.02040816326531,5.26530612244898,-0.329217472956536
-5.02040816326531,5.51020408163265,-0.213502692586315
-5.02040816326531,5.75510204081633,-0.12971408579483
-5.02040816326531,6,-0.0738179659595342
-4.77551020408163,-0.857142857142857,0.182612948853032
-4.77551020408163,-0.612244897959184,0.216308232647852
-4.77551020408163,-0.36734693877551,0.237206805628841
-4.77551020408163,-0.122448979591837,0.239765402660697
-4.77551020408163,0.122448979591837,0.220156094351906
-4.77551020408163,0.36734693877551,0.176419793662384
-4.77551020408163,0.612244897959184,0.108346734373668
-4.77551020408163,0.857142857142857,0.0175074014034199
-4.77551020408163,1.10204081632653,-0.0924463714246777
-4.77551020408163,1.3469387755102,-0.215595974484233
-4.77551020408163,1.59183673469388,-0.344310805901022
-4.77551020408163,1.83673469387755,-0.47080778119706
-4.77551020408163,2.08163265306122,-0.589167598736527
-4.77551020408163,2.3265306122449,-0.696602648570606
-4.77551020408163,2.57142857142857,-0.792904941470206
-4.77551020408163,2.81632653061224,-0.878041290711565
-4.77551020408163,3.06122448979592,-0.949197870776914
-4.77551020408163,3.30612244897959,-0.999245303811117
-4.77551020408163,3.55102040816327,-1.01799758619956
-4.77551020408163,3.79591836734694,-0.99603876745207
-4.77551020408163,4.04081632653061,-0.929293177490737
-4.77551020408163,4.28571428571429,-0.821962490035591
-4.77551020408163,4.53061224489796,-0.686294320553865
-4.77551020408163,4.77551020408163,-0.539315916112091
-4.77551020408163,5.02040816326531,-0.398121704734399
-4.77551020408163,5.26530612244898,-0.275755887893078
-4.77551020408163,5.51020408163265,-0.179105299675389
-4.77551020408163,5.75510204081633,-0.109065925402423
-4.77551020408163,6,-0.0622790329069956
-4.53061224489796,-0.857142857142857,0.184244955339455
-4.53061224489796,-0.612244897959184,0.224358910693971
-4.53061224489796,-0.36734693877551,0.251400262234082
-4.53061224489796,-0.122448979591837,0.259315871235231
-4.53061224489796,0.122448979591837,0.244590411164618
-4.53061224489796,0.36734693877551,0.206464413865051
-4.53061224489796,0.612244897959184,0.146451281388073
-4.53061224489796,0.857142857142857,0.0676776952089867
-4.53061224489796,1.10204081632653,-0.025545838730161
-4.53061224489796,1.3469387755102,-0.127957529831058
-4.53061224489796,1.59183673469388,-0.233765370260615
-4.53061224489796,1.83673469387755,-0.33754543031319
-4.53061224489796,2.08163265306122,-0.435382288470038
-4.53061224489796,2.3265306122449,-0.525505279291449
-4.53061224489796,2.57142857142857,-0.607698206612868
-4.53061224489796,2.81632653061224,-0.681467074182101
-4.53061224489796,3.06122448979592,-0.743916040165855
-4.53061224489796,3.30612244897959,-0.788776829538196
-4.53061224489796,3.55102040816327,-0.807583812671616
-4.53061224489796,3.79591836734694,-0.792771223418129
-4.53061224489796,4.04081632653061,-0.741255294196615
-4.53061224489796,4.28571428571429,-0.656659820964
-4.53061224489796,4.53061224489796,-0.549019121247184
-4.53061224489796,4.77551020408163,-0.43210369823035
-4.53061224489796,5.02040816326531,-0.319645930703301
-4.53061224489796,5.26530612244898,-0.222080281823185
-4.53061224489796,5.51020408163265,-0.144902332513287
-4.53061224489796,5.75510204081633,-0.08883455645281
-4.53061224489796,6,-0.0512257188023734
-4.28571428571429,-1.10204081632653,0.130929940055437
-4.28571428571429,-0.857142857142857,0.184606133030882
-4.28571428571429,-0.612244897959184,0.233811106826353
-4.28571428571429,-0.36734693877551,0.269675007689527
-4.28571428571429,-0.122448979591837,0.285177123318342
-4.28571428571429,0.122448979591837,0.276780307185062
-4.28571428571429,0.36734693877551,0.244783202859544
-4.28571428571429,0.612244897959184,0.192466090664883
-4.28571428571429,0.857142857142857,0.124673900093304
-4.28571428571429,1.10204081632653,0.0465705220650836
-4.28571428571429,1.3469387755102,-0.0370790145619396
-4.28571428571429,1.59183673469388,-0.12222718961953
-4.28571428571429,1.83673469387755,-0.205777704778454
-4.28571428571429,2.08163265306122,-0.285821772409155
-4.28571428571429,2.3265306122449,-0.361599214012556
-4.28571428571429,2.57142857142857,-0.432821437379822
-4.28571428571429,2.81632653061224,-0.498373427532527
-4.28571428571429,3.06122448979592,-0.555013113964286
-4.28571428571429,3.30612244897959,-0.597002638495271
-4.28571428571429,3.55102040816327,-0.617279660512529
-4.28571428571429,3.79591836734694,-0.609921182638789
-4.28571428571429,4.04081632653061,-0.57280932072842
-4.28571428571429,4.28571428571429,-0.509159629481408
-4.28571428571429,4.53061224489796,-0.427108168750615
-4.28571428571429,4.77551020408163,-0.337537402330372
-4.28571428571429,5.02040816326531,-0.251146399756206
-4.28571428571429,5.26530612244898,-0.175987676053448
-4.28571428571429,5.51020408163265,-0.116277623777922
-4.28571428571429,5.75510204081633,-0.0725838347813597
-4.28571428571429,6,-0.0429257906529666
-4.04081632653061,-1.10204081632653,0.118657966479556
-4.04081632653061,-0.857142857142857,0.182669661951885
-4.04081632653061,-0.612244897959184,0.243837050219477
-4.04081632653061,-0.36734693877551,0.291332133346936
-4.04081632653061,-0.122448979591837,0.316568556583247
-4.04081632653061,0.122448979591837,0.315500929062028
-4.04081632653061,0.36734693877551,0.289209944162047
-4.04081632653061,0.612244897959184,0.242704210659756
-4.04081632653061,0.857142857142857,0.182714099657849
-4.04081632653061,1.10204081632653,0.115567608326575
-4.04081632653061,1.3469387755102,0.0459158507737158
-4.04081632653061,1.59183673469388,-0.0235566059885021
-4.04081632653061,1.83673469387755,-0.0917713875987437
-4.04081632653061,2.08163265306122,-0.158638816872085
-4.04081632653061,2.3265306122449,-0.224346712364549
-4.04081632653061,2.57142857142857,-0.288536199595463
-4.04081632653061,2.81632653061224,-0.349433422576345
-4.04081632653061,3.06122448979592,-0.403279036698934
-4.04081632653061,3.30612244897959,-0.444541942718487
-4.04081632653061,3.55102040816327,-0.467169349931228
-4.04081632653061,3.79591836734694,-0.466570806685095
-4.04081632653061,4.04081632653061,-0.441516057664434
-4.04081632653061,4.28571428571429,-0.395032144700968
-4.04081632653061,4.53061224489796,-0.333825197960715
-4.04081632653061,4.77551020408163,-0.266469661339097
-4.04081632653061,5.02040816326531,-0.201166195453709
-4.04081632653061,5.26530612244898,-0.143964394244843
-4.04081632653061,5.51020408163265,-0.097990796432645
-4.04081632653061,5.75510204081633,-0.0636897035356859
-4.04081632653061,6,-0.0396871915162976
-3.79591836734694,-1.10204081632653,0.0976424149869699
-3.79591836734694,-0.857142857142857,0.173579211505983
-3.79591836734694,-0.612244897959184,0.248958673059269
-3.79591836734694,-0.36734693877551,0.310485302201641
-3.79591836734694,-0.122448979591837,0.34739733844762
-3.79591836734694,0.122448979591837,0.35457287993801
-3.79591836734694,0.36734693877551,0.333466905564719
-3.79591836734694,0.612244897959184,0.290638783770423
-3.79591836734694,0.857142857142857,0.234775373755642
-3.79591836734694,1.10204081632653,0.173663914392735
-3.79591836734694,1.3469387755102,0.112297567591934
-3.79591836734694,1.59183673469388,0.0525145509198919
-3.79591836734694,1.83673469387755,-0.00616900023862763
-3.79591836734694,2.08163265306122,-0.065190392508723
-3.79591836734694,2.3265306122449,-0.125588595214654
-3.79591836734694,2.57142857142857,-0.1869649886951
-3.79591836734694,2.81632653061224,-0.24690311980102
-3.79591836734694,3.06122448979592,-0.300991150519288
-3.79591836734694,3.30612244897959,-0.343573665043079
-3.79591836734694,3.55102040816327,-0.369169711334249
-3.79591836734694,3.79591836734694,-0.374161792960045
-3.79591836734694,4.04081632653061,-0.358108522985048
-3.79591836734694,4.28571428571429,-0.324092997962032
-3.79591836734694,4.53061224489796,-0.277921321567236
-3.79591836734694,4.77551020408163,-0.226513570951889
-3.79591836734694,5.02040816326531,-0.176168958286428
-3.79591836734694,5.26530612244898,-0.131353992464043
-3.79591836734694,5.51020408163265,-0.0943198077820627
-3.79591836734694,5.75510204081633,-0.0654405160961846
-3.79591836734694,6,-0.0439104133836073
-3.55102040816327,-1.10204081632653,0.0619095167942
-3.55102040816327,-0.857142857142857,0.149542743664993
-3.55102040816327,-0.612244897959184,0.23979094921563
-3.55102040816327,-0.36734693877551,0.31663540902859
-3.55102040816327,-0.122448979591837,0.3666932250543
-3.55102040816327,0.122448979591837,0.383223873082863
-3.55102040816327,0.36734693877551,0.36753697013282
-3.55102040816327,0.612244897959184,0.327361354889457
-3.55102040816327,0.857142857142857,0.273185385974276
-3.55102040816327,1.10204081632653,0.214364092628659
-3.55102040816327,1.3469387755102,0.156573023744377
-3.55102040816327,1.59183673469388,0.10127330111585
-3.55102040816327,1.83673469387755,0.0468714824929917
-3.55102040816327,2.08163265306122,-0.00928911983788366
-3.55102040816327,2.3265306122449,-0.0689816226094121
-3.55102040816327,2.57142857142857,-0.131773178892161
-3.55102040816327,2.81632653061224,-0.194585044230638
-3.55102040816327,3.06122448979592,-0.252169494917758
-3.55102040816327,3.30612244897959,-0.298363744343443
-3.55102040816327,3.55102040816327,-0.327779302719186
-3.55102040816327,3.79591836734694,-0.33739057610107
-3.55102040816327,4.04081632653061,-0.3274424398831
-3.55102040816327,4.28571428571429,-0.301317411517313
-3.55102040816327,4.53061224489796,-0.264434962118736
-3.55102040816327,4.77551020408163,-0.222674683953922
-3.55102040816327,5.02040816326531,-0.180978063762863
-3.55102040816327,5.26530612244898,-0.142605929398332
-3.55102040816327,5.51020408163265,-0.109142652997098
-3.55102040816327,5.75510204081633,-0.0809886547176221
-3.55102040816327,6,-0.0579523733204108
-3.30612244897959,-1.3469387755102,-0.0679840230766968
-3.30612244897959,-1.10204081632653,0.00648521116645834
-3.30612244897959,-0.857142857142857,0.103056215600439
-3.30612244897959,-0.612244897959184,0.206423957344575
-3.30612244897959,-0.36734693877551,0.29802269929945
-3.30612244897959,-0.122448979591837,0.361749099713474
-3.30612244897959,0.122448979591837,0.38886700253399
-3.30612244897959,0.36734693877551,0.379973028175316
-3.30612244897959,0.612244897959184,0.343361395522371
-3.30612244897959,0.857142857142857,0.290851097758913
-3.30612244897959,1.10204081632653,0.233149287509845
-3.30612244897959,1.3469387755102,0.17667913676836
-3.30612244897959,1.59183673469388,0.122791161743657
-3.30612244897959,1.83673469387755,0.0691056682275736
-3.30612244897959,2.08163265306122,0.0119931889496767
-3.30612244897959,2.3265306122449,-0.0509336450445637
-3.30612244897959,2.57142857142857,-0.119154524289685
-3.30612244897959,2.81632653061224,-0.18881289738645
-3.30612244897959,3.06122448979592,-0.253538587256657
-3.30612244897959,3.30612244897959,-0.306198257244776
-3.30612244897959,3.55102040816327,-0.34097547351035
-3.30612244897959,3.79591836734694,-0.355045537829167
-3.30612244897959,4.04081632653061,-0.349229159002864
-3.30612244897959,4.28571428571429,-0.327411803435407
-3.30612244897959,4.53061224489796,-0.295048769605017
-3.30612244897959,4.77551020408163,-0.257460592143979
-3.30612244897959,5.02040816326531,-0.218637895081391
-3.30612244897959,5.26530612244898,-0.180920587817749
-3.30612244897959,5.51020408163265,-0.145423676723446
-3.30612244897959,5.75510204081633,-0.112748325202025
-3.30612244897959,6,-0.0835048863064843
-3.06122448979592,-1.3469387755102,-0.141199729794037
-3.06122448979592,-1.10204081632653,-0.0688488849444752
-3.06122448979592,-0.857142857142857,0.0313676004537545
-3.06122448979592,-0.612244897959184,0.143399022732362
-3.06122448979592,-0.36734693877551,0.246826432775034
-3.06122448979592,-0.122448979591837,0.323204807023107
-3.06122448979592,0.122448979591837,0.361731294373682
-3.06122448979592,0.36734693877551,0.361788594980635
-3.06122448979592,0.612244897959184,0.331475572930648
-3.06122448979592,0.857142857142857,0.28316709342929
-3.06122448979592,1.10204081632653,0.228348347508459
-3.06122448979592,1.3469387755102,0.173915620425899
-3.06122448979592,1.59183673469388,0.121095858305885
-3.06122448979592,1.83673469387755,0.0668456800636414
-3.06122448979592,2.08163265306122,0.00669490237474926
-3.06122448979592,2.3265306122449,-0.062266696578116
-3.06122448979592,2.57142857142857,-0.139334246349164
-3.06122448979592,2.81632653061224,-0.219672837427997
-3.06122448979592,3.06122448979592,-0.295418189732013
-3.06122448979592,3.30612244897959,-0.35795076721707
-3.06122448979592,3.55102040816327,-0.400492011854114
-3.06122448979592,3.79591836734694,-0.420026677794511
-3.06122448979592,4.04081632653061,-0.417810360258973
-3.06122448979592,4.28571428571429,-0.398338055553018
-3.06122448979592,4.53061224489796,-0.367353788917241
-3.06122448979592,4.77551020408163,-0.329890584018503
-3.06122448979592,5.02040816326531,-0.289204427024303
-3.06122448979592,5.26530612244898,-0.24688912076068
-3.06122448979592,5.51020408163265,-0.203794569537953
-3.06122448979592,5.75510204081633,-0.161015738306184
-3.06122448979592,6,-0.12033958829807
-2.81632653061224,-1.3469387755102,-0.220982437778239
-2.81632653061224,-1.10204081632653,-0.156897049012302
-2.81632653061224,-0.857142857142857,-0.0599914136613555
-2.81632653061224,-0.612244897959184,0.0540141354537751
-2.81632653061224,-0.36734693877551,0.164003790117577
-2.81632653061224,-0.122448979591837,0.250068424097613
-2.81632653061224,0.122448979591837,0.299661057914059
-2.81632653061224,0.36734693877551,0.310646587741358
-2.81632653061224,0.612244897959184,0.290154515386509
-2.81632653061224,0.857142857142857,0.25016807309383
-2.81632653061224,1.10204081632653,0.202121303248687
-2.81632653061224,1.3469387755102,0.152839079520749
-2.81632653061224,1.59183673469388,0.103169534953971
-2.81632653061224,1.83673469387755,0.0493356964845298
-2.81632653061224,2.08163265306122,-0.0139735063474645
-2.81632653061224,2.3265306122449,-0.0901712307311537
-2.81632653061224,2.57142857142857,-0.178295481562827
-2.81632653061224,2.81632653061224,-0.272338225887606
-2.81632653061224,3.06122448979592,-0.362587196309695
-2.81632653061224,3.30612244897959,-0.438464487730384
-2.81632653061224,3.55102040816327,-0.491747679588331
-2.81632653061224,3.79591836734694,-0.518858164557656
-2.81632653061224,4.04081632653061,-0.521284077729508
-2.81632653061224,4.28571428571429,-0.504073749096586
-2.81632653061224,4.53061224489796,-0.473269667418807
-2.81632653061224,4.77551020408163,-0.43362510053855
-2.81632653061224,5.02040816326531,-0.387668707013234
-2.81632653061224,5.26530612244898,-0.336329215377672
-2.81632653061224,5.51020408163265,-0.280437676939755
-2.81632653061224,5.75510204081633,-0.222027555772792
-2.81632653061224,6,-0.164638014144886
-2.57142857142857,-1.3469387755102,-0.293846812622576
-2.57142857142857,-1.10204081632653,-0.243325234200208
-2.57142857142857,-0.857142857142857,-0.156774417265017
-2.57142857142857,-0.612244897959184,-0.048435562090778
-2.57142857142857,-0.36734693877551,0.0612990142234194
-2.57142857142857,-0.122448979591837,0.152303205247048
-2.57142857142857,0.122448979591837,0.210972387413143
-2.57142857142857,0.36734693877551,0.233620621325862
-2.57142857142857,0.612244897959184,0.225777894219936
-2.57142857142857,0.857142857142857,0.198121701276093
-2.57142857142857,1.10204081632653,0.161169163099072
-2.57142857142857,1.3469387755102,0.121059152382214
-2.57142857142857,1.59183673469388,0.0779222718559816
-2.57142857142857,1.83673469387755,0.0270880401478386
-2.57142857142857,2.08163265306122,-0.0376911073201298
-2.57142857142857,2.3265306122449,-0.120414836132224
-2.57142857142857,2.57142857142857,-0.219911379598316
-2.57142857142857,2.81632653061224,-0.328952539394198
-2.57142857142857,3.06122448979592,-0.435802084923588
-2.57142857142857,3.30612244897959,-0.527638634845504
-2.57142857142857,3.55102040816327,-0.594462824711982
-2.57142857142857,3.79591836734694,-0.631812326260399
-2.57142857142857,4.04081632653061,-0.641123257929168
-2.57142857142857,4.28571428571429,-0.627730506963281
-2.57142857142857,4.53061224489796,-0.59770156846014
-2.57142857142857,4.77551020408163,-0.555246898932902
-2.57142857142857,5.02040816326531,-0.501996229937655
-2.57142857142857,5.26530612244898,-0.438249777082813
-2.57142857142857,5.51020408163265,-0.365147638204952
-2.57142857142857,5.75510204081633,-0.286263149486393
-2.57142857142857,6,-0.207625125747248
-2.3265306122449,-1.3469387755102,-0.344480010553088
-2.3265306122449,-1.10204081632653,-0.310413667910431
-2.3265306122449,-0.857142857142857,-0.239532478099404
-2.3265306122449,-0.612244897959184,-0.143618851712383
-2.3265306122449,-0.36734693877551,-0.0409496037388878
-2.3265306122449,-0.122448979591837,0.0494767632933943
-2.3265306122449,0.122448979591837,0.113864190790232
-2.3265306122449,0.36734693877551,0.147159412017551
-2.3265306122449,0.612244897959184,0.152888288845328
-2.3265306122449,0.857142857142857,0.139734035884296
-2.3265306122449,1.10204081632653,0.116653111394319
-2.3265306122449,1.3469387755102,0.0886902157945725
-2.3265306122449,1.59183673469388,0.0550867663490769
-2.3265306122449,1.83673469387755,0.0102188379882068
-2.3265306122449,2.08163265306122,-0.0531824370840175
-2.3265306122449,2.3265306122449,-0.139877278025416
-2.3265306122449,2.57142857142857,-0.248724658468276
-2.3265306122449,2.81632653061224,-0.371512354134514
-2.3265306122449,3.06122448979592,-0.494642752696588
-2.3265306122449,3.30612244897959,-0.603098688816011
-2.3265306122449,3.55102040816327,-0.685020365806696
-2.3265306122449,3.79591836734694,-0.734841432707092
-2.3265306122449,4.04081632653061,-0.753589157885461
-2.3265306122449,4.28571428571429,-0.746411270569711
-2.3265306122449,4.53061224489796,-0.718871159674164
-2.3265306122449,4.77551020408163,-0.674165970523666
-2.3265306122449,5.02040816326531,-0.61276104612867
-2.3265306122449,5.26530612244898,-0.534392981636328
-2.3265306122449,5.51020408163265,-0.440944643580829
-2.3265306122449,5.75510204081633,-0.338242802787343
-2.3265306122449,6,-0.235598478764489
-2.08163265306122,-1.3469387755102,-0.360987750058205
-2.08163265306122,-1.10204081632653,-0.342987794099383
-2.08163265306122,-0.857142857142857,-0.289902092478226
-2.08163265306122,-0.612244897959184,-0.210419544097823
-2.08163265306122,-0.36734693877551,-0.11963560628618
-2.08163265306122,-0.122448979591837,-0.0343273088759355
-2.08163265306122,0.122448979591837,0.0322529292250726
-2.08163265306122,0.36734693877551,0.0738838165041897
-2.08163265306122,0.612244897959184,0.0918540992066944
-2.08163265306122,0.857142857142857,0.0924791292940079
-2.08163265306122,1.10204081632653,0.0829319939247685
-2.08163265306122,1.3469387755102,0.0672213802986049
-2.08163265306122,1.59183673469388,0.0439649701666174
-2.08163265306122,1.83673469387755,0.00686085154879468
-2.08163265306122,2.08163265306122,-0.0522878602492657
-2.08163265306122,2.3265306122449,-0.139184883247681
-2.08163265306122,2.57142857142857,-0.253156042591839
-2.08163265306122,2.81632653061224,-0.385590315425036
-2.08163265306122,3.06122448979592,-0.521626632285724
-2.08163265306122,3.30612244897959,-0.64452777943704
-2.08163265306122,3.55102040816327,-0.74081401235106
-2.08163265306122,3.79591836734694,-0.803749312852815
-2.08163265306122,4.04081632653061,-0.833576517865309
-2.08163265306122,4.28571428571429,-0.834651801832106
-2.08163265306122,4.53061224489796,-0.811360972726498
-2.08163265306122,4.77551020408163,-0.765345186757413
-2.08163265306122,5.02040816326531,-0.695671027960851
-2.08163265306122,5.26530612244898,-0.601675440178863
-2.08163265306122,5.51020408163265,-0.486507578693697
-2.08163265306122,5.75510204081633,-0.358966648397505
-2.08163265306122,6,-0.232324657164257
-1.83673469387755,-1.10204081632653,-0.333939225126166
-1.83673469387755,-0.857142857142857,-0.296985781347521
-1.83673469387755,-0.612244897959184,-0.233904575906876
-1.83673469387755,-0.36734693877551,-0.156077814163355
-1.83673469387755,-0.122448979591837,-0.0775278478233339
-1.83673469387755,0.122448979591837,-0.0106921147596991
-1.83673469387755,0.36734693877551,0.0369769501508659
-1.83673469387755,0.612244897959184,0.0642963147444263
-1.83673469387755,0.857142857142857,0.0751024378828515
-1.83673469387755,1.10204081632653,0.0750397361354463
-1.83673469387755,1.3469387755102,0.0677427021202703
-1.83673469387755,1.59183673469388,0.0520924458989188
-1.83673469387755,1.83673469387755,0.0219176333607727
-1.83673469387755,2.08163265306122,-0.0314553780434972
-1.83673469387755,2.3265306122449,-0.114726320516683
-1.83673469387755,2.57142857142857,-0.228230075080847
-1.83673469387755,2.81632653061224,-0.36384613105362
-1.83673469387755,3.06122448979592,-0.50646855946198
-1.83673469387755,3.30612244897959,-0.638547181424252
-1.83673469387755,3.55102040816327,-0.745566694614377
-1.83673469387755,3.79591836734694,-0.819758086823371
-1.83673469387755,4.04081632653061,-0.860276226801697
-1.83673469387755,4.28571428571429,-0.87009074029687
-1.83673469387755,4.53061224489796,-0.851767098036719
-1.83673469387755,4.77551020408163,-0.804949147285592
-1.83673469387755,5.02040816326531,-0.727224927158645
-1.83673469387755,5.26530612244898,-0.617826720178497
-1.83673469387755,5.51020408163265,-0.481708345581483
-1.83673469387755,5.75510204081633,-0.331204533110672
-1.83673469387755,6,-0.183916035990316
-1.59183673469388,-1.10204081632653,-0.286835760510635
-1.59183673469388,-0.857142857142857,-0.26104758103643
-1.59183673469388,-0.612244897959184,-0.210127064787967
-1.59183673469388,-0.36734693877551,-0.141796808469318
-1.59183673469388,-0.122448979591837,-0.0675013643321586
-1.59183673469388,0.122448979591837,0.000740454705614346
-1.59183673469388,0.36734693877551,0.0537055573485395
-1.59183673469388,0.612244897959184,0.0873093901387768
-1.59183673469388,0.857142857142857,0.102902919900589
-1.59183673469388,1.10204081632653,0.105218169071405
-1.59183673469388,1.3469387755102,0.0987147692545615
-1.59183673469388,1.59183673469388,0.0840380140909188
-1.59183673469388,1.83673469387755,0.0565418398576796
-1.59183673469388,2.08163265306122,0.00799160646020131
-1.59183673469388,2.3265306122449,-0.0690878371035095
-1.59183673469388,2.57142857142857,-0.176530336487796
-1.59183673469388,2.81632653061224,-0.307742832773238
-1.59183673469388,3.06122448979592,-0.448674042406404
-1.59183673469388,3.30612244897959,-0.582192425711072
-1.59183673469388,3.55102040816327,-0.693621684628372
-1.59183673469388,3.79591836734694,-0.77451729486241
-1.59183673469388,4.04081632653061,-0.822812221612201
-1.59183673469388,4.28571428571429,-0.839664608758728
-1.59183673469388,4.53061224489796,-0.825390823839474
-1.59183673469388,4.77551020408163,-0.777448756238738
-1.59183673469388,5.02040816326531,-0.69209254804111
-1.59183673469388,5.26530612244898,-0.56883946051355
-1.59183673469388,5.51020408163265,-0.414869974430117
-1.59183673469388,5.75510204081633,-0.246280399035527
-1.59183673469388,6,-0.0848883366966398
-1.3469387755102,-1.10204081632653,-0.214543957556036
-1.3469387755102,-0.857142857142857,-0.193095651508682
-1.3469387755102,-0.612244897959184,-0.147017472053188
-1.3469387755102,-0.36734693877551,-0.0808964713386466
-1.3469387755102,-0.122448979591837,-0.00439934132054753
-1.3469387755102,0.122448979591837,0.0698608545210534
-1.3469387755102,0.36734693877551,0.129873027286884
-1.3469387755102,0.612244897959184,0.167949166305251
-1.3469387755102,0.857142857142857,0.18288475400253
-1.3469387755102,1.10204081632653,0.179228883438038
-1.3469387755102,1.3469387755102,0.163716142282971
-1.3469387755102,1.59183673469388,0.140607306317585
-1.3469387755102,1.83673469387755,0.108583434542478
-1.3469387755102,2.08163265306122,0.0611702993965196
-1.3469387755102,2.3265306122449,-0.00932420897508274
-1.3469387755102,2.57142857142857,-0.106505802404886
-1.3469387755102,2.81632653061224,-0.226268187899531
-1.3469387755102,3.06122448979592,-0.356955278549257
-1.3469387755102,3.30612244897959,-0.483202541398448
-1.3469387755102,3.55102040816327,-0.591202700477455
-1.3469387755102,3.79591836734694,-0.672377014368279
-1.3469387755102,4.04081632653061,-0.723530148632223
-1.3469387755102,4.28571428571429,-0.743872584555874
-1.3469387755102,4.53061224489796,-0.731380022844037
-1.3469387755102,4.77551020408163,-0.681458769892706
-1.3469387755102,5.02040816326531,-0.589380426715775
-1.3469387755102,5.26530612244898,-0.455327266245322
-1.3469387755102,5.51020408163265,-0.288858821759086
-1.3469387755102,5.75510204081633,-0.109578046609462
-1.3469387755102,6,0.0571507718768597
-1.10204081632653,-0.857142857142857,-0.110856373254561
-1.10204081632653,-0.612244897959184,-0.0614156583757915
-1.10204081632653,-0.36734693877551,0.0114295804806199
-1.10204081632653,-0.122448979591837,0.0986771536989018
-1.10204081632653,0.122448979591837,0.185825356299811
-1.10204081632653,0.36734693877551,0.256859091648189
-1.10204081632653,0.612244897959184,0.29964772732065
-1.10204081632653,0.857142857142857,0.310226190564717
-1.10204081632653,1.10204081632653,0.293518275893764
-1.10204081632653,1.3469387755102,0.259794078478957
-1.10204081632653,1.59183673469388,0.21864283423902
-1.10204081632653,1.83673469387755,0.173858774710359
-1.10204081632653,2.08163265306122,0.122184740776946
-1.10204081632653,2.3265306122449,0.056527209373503
-1.10204081632653,2.57142857142857,-0.0284512635580006
-1.10204081632653,2.81632653061224,-0.131789177445253
-1.10204081632653,3.06122448979592,-0.245323946265263
-1.10204081632653,3.30612244897959,-0.356650468402595
-1.10204081632653,3.55102040816327,-0.453810490578176
-1.10204081632653,3.79591836734694,-0.528706448475813
-1.10204081632653,4.04081632653061,-0.577313737780748
-1.10204081632653,4.28571428571429,-0.59707238873343
-1.10204081632653,4.53061224489796,-0.583879388173841
-1.10204081632653,4.77551020408163,-0.531511629164279
-1.10204081632653,5.02040816326531,-0.434719050284815
-1.10204081632653,5.26530612244898,-0.29458747012648
-1.10204081632653,5.51020408163265,-0.122823156960172
-1.10204081632653,5.75510204081633,0.0582468859222646
-1.10204081632653,6,0.220889018355983
-0.857142857142857,-0.857142857142857,-0.0330626501170929
-0.857142857142857,-0.612244897959184,0.0262594234109051
-0.857142857142857,-0.36734693877551,0.113405041206158
-0.857142857142857,-0.122448979591837,0.219032128034845
-0.857142857142857,0.122448979591837,0.325689374297869
-0.857142857142857,0.36734693877551,0.412433563107875
-0.857142857142857,0.612244897959184,0.462051231820151
-0.857142857142857,0.857142857142857,0.467557744992412
-0.857142857142857,1.10204081632653,0.434429579504127
-0.857142857142857,1.3469387755102,0.377094407641976
-0.857142857142857,1.59183673469388,0.311466958076798
-0.857142857142857,1.83673469387755,0.247657788188579
-0.857142857142857,2.08163265306122,0.186782549281261
-0.857142857142857,2.3265306122449,0.123184281081105
-0.857142857142857,2.57142857142857,0.0501247770280376
-0.857142857142857,2.81632653061224,-0.0347854082996509
-0.857142857142857,3.06122448979592,-0.127480323988697
-0.857142857142857,3.30612244897959,-0.21927313128766
-0.857142857142857,3.55102040816327,-0.300744473523689
-0.857142857142857,3.79591836734694,-0.364795246550102
-0.857142857142857,4.04081632653061,-0.40696523069034
-0.857142857142857,4.28571428571429,-0.423332149025237
-0.857142857142857,4.53061224489796,-0.408238487029141
-0.857142857142857,4.77551020408163,-0.354424640755215
-0.857142857142857,5.02040816326531,-0.256562314152332
-0.857142857142857,5.26530612244898,-0.11664323076769
-0.857142857142857,5.51020408163265,0.0521128440287493
-0.857142857142857,5.75510204081633,0.225878285220527
-0.857142857142857,6,0.376056037849027
-0.612244897959184,-0.857142857142857,0.0257163928337574
-0.612244897959184,-0.612244897959184,0.0976861618370255
-0.612244897959184,-0.36734693877551,0.202610045456711
-0.612244897959184,-0.122448979591837,0.330280987450787
-0.612244897959184,0.122448979591837,0.459961513236144
-0.612244897959184,0.36734693877551,0.565656619306942
-0.612244897959184,0.612244897959184,0.625036359528214
-0.612244897959184,0.857142857142857,0.627989577554284
-0.612244897959184,1.10204081632653,0.580295868693798
-0.612244897959184,1.3469387755102,0.500235026304992
-0.612244897959184,1.59183673469388,0.40987169347591
-0.612244897959184,1.83673469387755,0.325739348116919
-0.612244897959184,2.08163265306122,0.253724378545287
-0.612244897959184,2.3265306122449,0.190151875920029
-0.612244897959184,2.57142857142857,0.127369289747827
-0.612244897959184,2.81632653061224,0.059913816355796
-0.612244897959184,3.06122448979592,-0.012202850699048
-0.612244897959184,3.30612244897959,-0.0841310791000888
-0.612244897959184,3.55102040816327,-0.149180518483
-0.612244897959184,3.79591836734694,-0.201483739464234
-0.612244897959184,4.04081632653061,-0.236470746276098
-0.612244897959184,4.28571428571429,-0.24934246892262
-0.612244897959184,4.53061224489796,-0.233519670487391
-0.612244897959184,4.77551020408163,-0.181328598129264
-0.612244897959184,5.02040816326531,-0.0876950768221217
-0.612244897959184,5.26530612244898,0.0447207820887764
-0.612244897959184,5.51020408163265,0.20210959636178
-0.612244897959184,5.75510204081633,0.360596682913885
-0.612244897959184,6,0.492297322673744
-0.36734693877551,-0.612244897959184,0.140963149180203
-0.36734693877551,-0.36734693877551,0.261635286944328
-0.36734693877551,-0.122448979591837,0.40921271273513
-0.36734693877551,0.122448979591837,0.56031388851602
-0.36734693877551,0.36734693877551,0.684863112727119
-0.36734693877551,0.612244897959184,0.756272496768751
-0.36734693877551,0.857142857142857,0.761577053364427
-0.36734693877551,1.10204081632653,0.706308057564308
-0.36734693877551,1.3469387755102,0.611359530725648
-0.36734693877551,1.59183673469388,0.503460380249422
-0.36734693877551,1.83673469387755,0.40433790109441
-0.36734693877551,2.08163265306122,0.324006261491893
-0.36734693877551,2.3265306122449,0.260764846978802
-0.36734693877551,2.57142857142857,0.206502109940671
-0.36734693877551,2.81632653061224,0.153353072037814
-0.36734693877551,3.06122448979592,0.0979611545064243
-0.36734693877551,3.30612244897959,0.0419207490303837
-0.36734693877551,3.55102040816327,-0.0103983053835804
-0.36734693877551,3.79591836734694,-0.054186782749404
-0.36734693877551,4.04081632653061,-0.0848808503728191
-0.36734693877551,4.28571428571429,-0.0972116411223083
-0.36734693877551,4.53061224489796,-0.0842691308033833
-0.36734693877551,4.77551020408163,-0.0385089678124682
-0.36734693877551,5.02040816326531,0.0446894101751566
-0.36734693877551,5.26530612244898,0.162379249171208
-0.36734693877551,5.51020408163265,0.301166625826722
-0.36734693877551,5.75510204081633,0.438537377646669
-0.36734693877551,6,0.548700668943168
-0.122448979591837,-0.36734693877551,0.281961766995889
-0.122448979591837,-0.122448979591837,0.441652217803236
-0.122448979591837,0.122448979591837,0.607168279328572
-0.122448979591837,0.36734693877551,0.746344607231526
-0.122448979591837,0.612244897959184,0.83009032945741
-0.122448979591837,0.857142857142857,0.843361702265941
-0.122448979591837,1.10204081632653,0.790825266587538
-0.122448979591837,1.3469387755102,0.694114952689043
-0.122448979591837,1.59183673469388,0.582099956020898
-0.122448979591837,1.83673469387755,0.479310656041738
-0.122448979591837,2.08163265306122,0.398248577283382
-0.122448979591837,2.3265306122449,0.338552668131266
-0.122448979591837,2.57142857142857,0.291928820873361
-0.122448979591837,2.81632653061224,0.249000916413408
-0.122448979591837,3.06122448979592,0.204211571026225
-0.122448979591837,3.30612244897959,0.157056811504214
-0.122448979591837,3.55102040816327,0.110519302366516
-0.122448979591837,3.79591836734694,0.0689184573310493
-0.122448979591837,4.04081632653061,0.0369550882506611
-0.122448979591837,4.28571428571429,0.020130658707107
-0.122448979591837,4.53061224489796,0.0252316600513668
-0.122448979591837,4.77551020408163,0.0592564779985568
-0.122448979591837,5.02040816326531,0.126263220355547
-0.122448979591837,5.26530612244898,0.223394856747959
-0.122448979591837,5.51020408163265,0.338525667432692
-0.122448979591837,5.75510204081633,0.451608285211181
-0.122448979591837,6,0.539937085350648
0.122448979591837,-0.36734693877551,0.265082539386191
0.122448979591837,-0.122448979591837,0.425496876379867
0.122448979591837,0.122448979591837,0.594585825205597
0.122448979591837,0.36734693877551,0.740666575365691
0.122448979591837,0.612244897959184,0.834480294903365
0.122448979591837,0.857142857142857,0.860117723085528
0.122448979591837,1.10204081632653,0.820939473198409
0.122448979591837,1.3469387755102,0.737300245700597
0.122448979591837,1.59183673469388,0.637254376778857
0.122448979591837,1.83673469387755,0.545145591770392
0.122448979591837,2.08163265306122,0.473719306551984
0.122448979591837,2.3265306122449,0.422864054165504
0.122448979591837,2.57142857142857,0.384161813774979
0.122448979591837,2.81632653061224,0.347641367808694
0.122448979591837,3.06122448979592,0.306913875067055
0.122448979591837,3.30612244897959,0.260814560738014
0.122448979591837,3.55102040816327,0.212146764517215
0.122448979591837,3.79591836734694,0.165535132509653
0.122448979591837,4.04081632653061,0.126143489768398
0.122448979591837,4.28571428571429,0.0996336735628467
0.122448979591837,4.53061224489796,0.0923733184690406
0.122448979591837,4.77551020408163,0.110523984217238
0.122448979591837,5.02040816326531,0.157501147679805
0.122448979591837,5.26530612244898,0.230778620894034
0.122448979591837,5.51020408163265,0.320029137557063
0.122448979591837,5.75510204081633,0.408320185250271
0.122448979591837,6,0.476548329291066
0.36734693877551,-0.122448979591837,0.369953881568555
0.36734693877551,0.122448979591837,0.530700905560845
0.36734693877551,0.36734693877551,0.67424487036011
0.36734693877551,0.612244897959184,0.773543454395621
0.36734693877551,0.857142857142857,0.813229784492929
0.36734693877551,1.10204081632653,0.795235861709333
0.36734693877551,1.3469387755102,0.736978173944366
0.36734693877551,1.59183673469388,0.663038352903515
0.36734693877551,1.83673469387755,0.594743918447281
0.36734693877551,2.08163265306122,0.542851938331412
0.36734693877551,2.3265306122449,0.50631659965922
0.36734693877551,2.57142857142857,0.476518961725423
0.36734693877551,2.81632653061224,0.44367764787549
0.36734693877551,3.06122448979592,0.401830188204564
0.36734693877551,3.30612244897959,0.35049276353829
0.36734693877551,3.55102040816327,0.293417183497772
0.36734693877551,3.79591836734694,0.236280864584042
0.36734693877551,4.04081632653061,0.185047720095583
0.36734693877551,4.28571428571429,0.145549435497575
0.36734693877551,4.53061224489796,0.123567026641735
0.36734693877551,4.77551020408163,0.124240258885563
0.36734693877551,5.02040816326531,0.150256336292139
0.36734693877551,5.26530612244898,0.19947450547888
0.36734693877551,5.51020408163265,0.263523101526651
0.36734693877551,5.75510204081633,0.328751960971814
0.36734693877551,6,0.37973203629822
0.612244897959184,0.122448979591837,0.433704571495712
0.612244897959184,0.36734693877551,0.565749699808086
0.612244897959184,0.612244897959184,0.664617565996799
0.612244897959184,0.857142857142857,0.716757651136475
0.612244897959184,1.10204081632653,0.722870289890775
0.612244897959184,1.3469387755102,0.696477795152105
0.612244897959184,1.59183673469388,0.656919726865299
0.612244897959184,1.83673469387755,0.620517770792738
0.612244897959184,2.08163265306122,0.5944214182204
0.612244897959184,2.3265306122449,0.575774686992752
0.612244897959184,2.57142857142857,0.555695902593432
0.612244897959184,2.81632653061224,0.525164004639399
0.612244897959184,3.06122448979592,0.479537255671133
0.612244897959184,3.30612244897959,0.419925420240322
0.612244897959184,3.55102040816327,0.351744470229412
0.612244897959184,3.79591836734694,0.282152183960658
0.612244897959184,4.04081632653061,0.218072801186819
0.612244897959184,4.28571428571429,0.165490838532257
0.612244897959184,4.53061224489796,0.129510771028164
0.612244897959184,4.77551020408163,0.11415882186697
0.612244897959184,5.02040816326531,0.121316158224782
0.612244897959184,5.26530612244898,0.149134793075354
0.612244897959184,5.51020408163265,0.191051204203348
0.612244897959184,5.75510204081633,0.236479741631187
0.857142857142857,0.612244897959184,0.531623529533278
0.857142857142857,0.857142857142857,0.591855925270163
0.857142857142857,1.10204081632653,0.619690966814463
0.857142857142857,1.3469387755102,0.624592164791519
0.857142857142857,1.59183673469388,0.620043620068516
0.857142857142857,1.83673469387755,0.616579207593692
0.857142857142857,2.08163265306122,0.617100636883967
0.857142857142857,2.3265306122449,0.616649168624574
0.857142857142857,2.57142857142857,0.60616765333668
0.857142857142857,2.81632653061224,0.577740574564269
0.857142857142857,3.06122448979592,0.528456825458959
0.857142857142857,3.30612244897959,0.461324963513713
0.857142857142857,3.55102040816327,0.38354383913703
0.857142857142857,3.79591836734694,0.30370201295214
0.857142857142857,4.04081632653061,0.229551783938227
0.857142857142857,4.28571428571429,0.167112360520225
0.857142857142857,4.53061224489796,0.12076179655494
0.857142857142857,4.77551020408163,0.0934140076299838
0.857142857142857,5.02040816326531,0.0861182780070173
0.857142857142857,5.26530612244898,0.0971733072777798
0.857142857142857,5.51020408163265,0.121509140880489
1.10204081632653,0.857142857142857,0.460121222269089
1.10204081632653,1.10204081632653,0.50325160900903
1.10204081632653,1.3469387755102,0.532893916352115
1.10204081632653,1.59183673469388,0.557123051763785
1.10204081632653,1.83673469387755,0.581078373531614
1.10204081632653,2.08163265306122,0.603772352938116
1.10204081632653,2.3265306122449,0.618479705622541
1.10204081632653,2.57142857142857,0.616250993382593
1.10204081632653,2.81632653061224,0.590432620375481
1.10204081632653,3.06122448979592,0.53979686176939
1.10204081632653,3.30612244897959,0.468973532155287
1.10204081632653,3.55102040816327,0.386490645303053
1.10204081632653,3.79591836734694,0.301860542177273
1.10204081632653,4.04081632653061,0.2232460628504
1.10204081632653,4.28571428571429,0.156474010323918
1.10204081632653,4.53061224489796,0.105172169959625
1.10204081632653,4.77551020408163,0.0712366119987028
1.10204081632653,5.02040816326531,0.0549494076116036
1.3469387755102,1.3469387755102,0.433159929586407
1.3469387755102,1.59183673469388,0.475800370514789
1.3469387755102,1.83673469387755,0.517521402986723
1.3469387755102,2.08163265306122,0.554519132351295
1.3469387755102,2.3265306122449,0.579090179941791
1.3469387755102,2.57142857142857,0.582813867561649
1.3469387755102,2.81632653061224,0.560317766951181
1.3469387755102,3.06122448979592,0.511692312345594
1.3469387755102,3.30612244897959,0.442521389443053
1.3469387755102,3.55102040816327,0.361841758322063
1.3469387755102,3.79591836734694,0.27930250421515
1.3469387755102,4.04081632653061,0.202894029341056
1.3469387755102,4.28571428571429,0.137968792706783
1.3469387755102,4.53061224489796,0.0874104046750845
1.59183673469388,2.08163265306122,0.476906016129842
1.59183673469388,2.3265306122449,0.505441643584491
1.59183673469388,2.57142857142857,0.512474810737192
1.59183673469388,2.81632653061224,0.493841466442503
1.59183673469388,3.06122448979592,0.450450236792004
1.59183673469388,3.30612244897959,0.388049772859097
1.59183673469388,3.55102040816327,0.315286654422271
1.59183673469388,3.79591836734694,0.241129616189784


==> sim_data/measurements_agent_1.csv <==
time,x,y,value,agent
1,-5.75510204081633,-2.3265306122449,0.8826024294063,1
2,-4.04081632653061,-2.81632653061224,0.565378978257049,1
3,-1.10204081632653,-4.77551020408163,-1.34124544500822,1
4,-6,-1.3469387755102,1.03913780080425,1
5,-4.53061224489796,-5.26530612244898,0.36307693304081,1
6,-5.75510204081633,-2.08163265306122,0.722374500520562,1
7,-4.04081632653061,-0.36734693877551,0.382188535017163,1
8,-1.59183673469388,-2.57142857142857,-0.802549356658714,1
9,-4.04081632653061,0.612244897959184,0.282152843969738,1
10,-2.08163265306122,-4.04081632653061,-1.0464113510941,1
11,-5.51020408163265,-5.02040816326531,0.724880689102938,1
12,-0.122448979591837,-4.28571428571429,-1.39876155657166,1
13,-5.02040816326531,-6,0.417768164251892,1
14,-4.77551020408163,-4.04081632653061,0.637382062021429,1
15,-2.81632653061224,0.36734693877551,-0.0573453718495291,1


==> sim_data/measurements_agent_2.csv <==
time,x,y,value,agent
1,1.10204081632653,-2.08163265306122,-0.30967814837439,2
2,2.08163265306122,-3.30612244897959,-0.300878765142543,2
3,2.57142857142857,-0.36734693877551,1.562946675204,2
4,0.36734693877551,-4.53061224489796,-1.24828229323207,2
5,4.53061224489796,-5.02040816326531,0.484338000360618,2
6,3.79591836734694,1.10204081632653,1.39745580268037,2
7,4.77551020408163,-1.83673469387755,0.521588472595052,2
8,0.612244897959184,-1.10204081632653,0.256183929234039,2
9,3.06122448979592,-1.10204081632653,1.39974536224967,2
10,3.30612244897959,-0.612244897959184,1.36624763079202,2
11,1.59183673469388,-5.02040816326531,-1.13983719748655,2
12,1.59183673469388,-0.122448979591837,1.05933714896958,2
13,4.53061224489796,-4.28571428571429,0.630763142504308,2
14,3.06122448979592,-5.02040816326531,-0.488272536497924,2
15,5.02040816326531,-0.122448979591837,0.407442265164884,2


==> sim_data/measurements_agent_3.csv <==
time,x,y,value,agent
1,4.77551020408163,0.122448979591837,0.473643037203941,3
2,4.53061224489796,5.75510204081633,-0.916722713345099,3
3,3.79591836734694,0.612244897959184,1.42791100204662,3
4,0.857142857142857,3.79591836734694,0.39462998403566,3
5,4.77551020408163,2.3265306122449,0.220900168563379,3
6,2.3265306122449,5.02040816326531,-0.177898019396933,3
7,4.28571428571429,0.122448979591837,0.966065632256683,3
8,2.3265306122449,3.30612244897959,0.639400253495595,3
9,5.02040816326531,3.55102040816327,-0.261343606528842,3
10,4.04081632653061,-0.612244897959184,1.21579955613717,3
11,0.36734693877551,1.83673469387755,0.968773856740408,3
12,0.36734693877551,4.04081632653061,0.219132862518496,3
13,5.02040816326531,-0.36734693877551,0.470604119862817,3
14,1.59183673469388,5.75510204081633,0.16123815424274,3
15,1.83673469387755,1.3469387755102,1.31118824135115,3


==> sim_data/measurements_agent_4.csv <==
time,x,y,value,agent
1,-4.53061224489796,3.79591836734694,-0.795238581051865,4
2,-0.122448979591837,0.612244897959184,0.888866493430384,4
3,-3.79591836734694,1.83673469387755,-0.00405475365828657,4
4,-1.3469387755102,5.26530612244898,-0.470928640869791,4
5,0.612244897959184,3.79591836734694,0.283105640809566,4
6,-5.51020408163265,2.08163265306122,-0.87639496466721,4
7,-0.612244897959184,6,0.509631043141695,4
8,-5.75510204081633,1.3469387755102,-0.334632422240997,4
9,-2.3265306122449,-0.857142857142857,-0.255025237758498,4
10,-2.81632653061224,-0.36734693877551,0.17940035466546,4
11,-1.10204081632653,0.36734693877551,0.25102658767456,4
12,-0.612244897959184,4.53061224489796,-0.231032134142509,4
13,-5.75510204081633,3.79591836734694,-1.48568945732306,4
14,-5.51020408163265,2.81632653061224,-1.27508783728789,4
15,-1.83673469387755,3.55102040816327,-0.757247756768216,4


==> sim_data/retained_packets_agent_1.csv <==
order,time,sender,x,y
1,1,4,-4.53061224489796,0.36734693877551
2,2,4,-3.06122448979592,-0.612244897959184
3,3,2,-0.36734693877551,-5.02040816326531
4,4,2,0.36734693877551,-3.06122448979592
5,5,4,-0.857142857142857,-0.36734693877551
6,6,3,0.857142857142857,-0.857142857142857
7,7,4,-4.53061224489796,-0.122448979591837
8,8,2,-1.10204081632653,-2.08163265306122
9,9,2,-1.10204081632653,-3.79591836734694
10,10,4,-1.83673469387755,0.857142857142857
11,11,3,-0.122448979591837,0.36734693877551
12,12,2,-1.3469387755102,-3.06122448979592
13,13,2,-0.857142857142857,-5.02040816326531
14,14,3,-1.10204081632653,1.3469387755102
15,15,4,-0.857142857142857,-0.36734693877551


==> sim_data/retained_packets_agent_2.csv <==
order,time,sender,x,y
1,1,3,5.02040816326531,-0.612244897959184
2,2,4,0.122448979591837,-0.122448979591837
3,3,1,-0.857142857142857,-3.79591836734694
4,4,3,3.30612244897959,1.3469387755102
5,5,3,1.59183673469388,-0.36734693877551
6,6,1,0.122448979591837,-4.04081632653061
7,7,4,0.857142857142857,0.857142857142857
8,8,1,-1.10204081632653,-1.3469387755102
9,9,3,5.75510204081633,-0.36734693877551
10,10,1,0.857142857142857,-3.55102040816327
11,11,1,-0.122448979591837,-5.26530612244898
12,12,1,-1.10204081632653,-3.55102040816327
13,13,4,-0.612244897959184,-0.612244897959184
14,14,4,0.612244897959184,0.857142857142857
15,15,3,2.81632653061224,1.3469387755102


==> sim_data/retained_packets_agent_3.csv <==
order,time,sender,x,y
1,1,4,0.122448979591837,2.81632653061224
2,2,4,-0.612244897959184,2.3265306122449
3,3,2,2.57142857142857,-1.10204081632653
4,4,4,0.36734693877551,4.77551020408163
5,5,4,0.857142857142857,1.10204081632653
6,6,2,5.51020408163265,-0.36734693877551
7,7,1,0.612244897959184,-0.612244897959184
8,8,4,1.10204081632653,2.3265306122449
9,9,4,1.3469387755102,2.81632653061224
10,10,2,2.57142857142857,1.10204081632653
11,11,1,-0.612244897959184,0.857142857142857
12,12,4,1.10204081632653,2.57142857142857
13,13,4,0.36734693877551,5.51020408163265
14,14,4,-0.612244897959184,1.83673469387755
15,15,2,4.28571428571429,-1.10204081632653


==> sim_data/retained_packets_agent_4.csv <==
order,time,sender,x,y
1,1,1,-3.55102040816327,-0.857142857142857
2,2,1,-0.122448979591837,0.122448979591837
3,3,3,-0.36734693877551,1.3469387755102
4,4,3,-0.122448979591837,4.77551020408163
5,5,3,1.3469387755102,3.30612244897959
6,6,3,0.122448979591837,0.36734693877551
7,7,3,0.122448979591837,5.26530612244898
8,8,3,0.122448979591837,2.57142857142857
9,9,2,-0.122448979591837,0.36734693877551
10,10,3,-0.36734693877551,1.10204081632653
11,11,3,-0.857142857142857,2.3265306122449
12,12,3,0.857142857142857,2.57142857142857
13,13,2,-1.10204081632653,-0.857142857142857
14,14,2,0.122448979591837,0.36734693877551
15,15,1,-5.02040816326531,-0.36734693877551


==> sim_data/shared_vs_self_metrics_history.csv <==
t,shared_local_rmse,self_local_rmse,shared_overlap_rmse,self_overlap_rmse,shared_mae,self_mae,shared_nlpd,self_nlpd,shared_cov95,self_cov95
1,0.224358789745157,0.226613218261953,0.794953576779742,0.804699809391889,0.182583488994518,0.185156867188575,1.11916504928395,1.14048440318883,0.999713384924047,0.999713384924047
2,0.214830565023879,0.220666549897329,0.757321969764975,0.787204661245431,0.171412483488379,0.177350487860655,1.0423332632451,1.08421980430191,0.999713384924047,0.999713384924047
3,0.161827624070764,0.172344209710977,0.515006712838741,0.573556697716731,0.130963664103152,0.140923660165978,0.881611197006073,0.941512168628166,0.999713384924047,0.999713384924047
4,0.141644125647865,0.153740347187148,0.433151657310926,0.503243243582564,0.114421098281554,0.127162281798332,0.792467063007121,0.869820673488299,0.999713384924047,0.999713384924047
5,0.137799576090393,0.152097034566935,0.412977643459387,0.495295072968561,0.11064239222707,0.124214172907201,0.726483570168452,0.81988075358012,0.999713384924047,0.999713384924047
6,0.134349949788552,0.14566618798878,0.415278864590657,0.471865079167093,0.106986467780819,0.117102311914349,0.678977559538496,0.768281570490718,1,1
7,0.130728875664244,0.14238777034598,0.409430124566506,0.467469667502308,0.102579843981952,0.112913038470419,0.635001809608618,0.730252519407907,1,1
8,0.125559656045811,0.134196568456046,0.393784290890628,0.438473400185624,0.0964097530437271,0.103780105164834,0.575582173612286,0.668830215106127,1,1
9,0.126115455999125,0.133995977425216,0.401910398548182,0.441439970780357,0.0964236230180228,0.102971355443078,0.539688467307392,0.632265452980116,0.999713384924047,0.999713384924047
10,0.125309404011553,0.128567224003611,0.407808635514383,0.419830827296714,0.0947495568383431,0.0962098645203952,0.503483720605181,0.584341048876763,0.999713384924047,0.999713384924047
11,0.118736901057746,0.118829486989003,0.383329737160737,0.388928047687171,0.0866819086392422,0.0859089505596045,0.434224776399281,0.521877974566136,0.999713384924047,0.999713384924047
12,0.109879365848105,0.113515930061112,0.3220690691162,0.35137198527071,0.0813728733221625,0.0824268208339437,0.382013529561004,0.480808777227719,0.999713384924047,0.999713384924047
13,0.106486236246062,0.109963171476261,0.323186033780458,0.350782326734177,0.0789010942000253,0.0802881593798718,0.340422825057542,0.446153034632935,0.999713384924047,0.999713384924047
14,0.104849489535969,0.108601457924959,0.31788405108708,0.345677159688918,0.0774105500846503,0.0784520183841963,0.298426508957325,0.40940010147638,0.999713384924047,0.999713384924047
15,0.0973893372132684,0.10555850213471,0.298019774459213,0.346315117393591,0.0705922993983465,0.0763342299825394,0.23516191768677,0.357721771528591,0.999713384924047,0.999713384924047


==> sim_data/truth_grid.csv <==
x,y,z
-6,-6,0.595043276520753
-6,-5.75510204081633,0.554131369292341
-6,-5.51020408163265,0.513004370724777
-6,-5.26530612244898,0.480051462135403
-6,-5.02040816326531,0.461233052224112
-6,-4.77551020408163,0.459887215717873
-6,-4.53061224489796,0.476894062729012
-6,-4.28571428571429,0.511073265253161
-6,-4.04081632653061,0.55969841372385
-6,-3.79591836734694,0.619034254227473
-6,-3.55102040816327,0.684830668979861
-6,-3.30612244897959,0.75273437174317
-6,-3.06122448979592,0.818602017888457
-6,-2.81632653061224,0.878715179738201
-6,-2.57142857142857,0.929908318484336
-6,-2.3265306122449,0.96962631489548
-6,-2.08163265306122,0.995929545998197
-6,-1.83673469387755,1.00746323100511
-6,-1.59183673469388,1.00340499468379
-6,-1.3469387755102,0.983401246512874
-6,-1.10204081632653,0.94749971871325
-6,-0.857142857142857,0.896082766635284
-6,-0.612244897959184,0.82980402297021
-6,-0.36734693877551,0.749529760244
-6,-0.122448979591837,0.65628577962704
-6,0.122448979591837,0.551210650783601
-6,0.36734693877551,0.435516471951701
-6,0.612244897959184,0.310458780510771
-6,0.857142857142857,0.17731761306815
-6,1.10204081632653,0.0373918160539964
-6,1.3469387755102,-0.107991583706707
-6,1.59183673469388,-0.25745189945519
-6,1.83673469387755,-0.409513406669619
-6,2.08163265306122,-0.562550032541966
-6,2.3265306122449,-0.71472029961455
-6,2.57142857142857,-0.863899342926378
-6,2.81632653061224,-1.00761776341794
-6,3.06122448979592,-1.14302014861319
-6,3.30612244897959,-1.26685895437814
-6,3.55102040816327,-1.37554155943463
-6,3.79591836734694,-1.46524887999596
-6,4.04081632653061,-1.53214190842891
-6,4.28571428571429,-1.57266668318258
-6,4.53061224489796,-1.58395730035533
-6,4.77551020408163,-1.56431981257601
-6,5.02040816326531,-1.51375728109082
-6,5.26530612244898,-1.43446938919793
-6,5.51020408163265,-1.33123250526709
-6,5.75510204081633,-1.21154398512319
-6,6,-1.08540628584298
-5.75510204081633,-6,0.694853548484965
-5.75510204081633,-5.75510204081633,0.68078131286345
-5.75510204081633,-5.51020408163265,0.651142466565237
-5.75510204081633,-5.26530612244898,0.614641445688627
-5.75510204081633,-5.02040816326531,0.578958332419925
-5.75510204081633,-4.77551020408163,0.550046576603465
-5.75510204081633,-4.53061224489796,0.531819333900114
-5.75510204081633,-4.28571428571429,0.526150994547093
-5.75510204081633,-4.04081632653061,0.533101279656704
-5.75510204081633,-3.79591836734694,0.551270101755118
-5.75510204081633,-3.55102040816327,0.578204823424626
-5.75510204081633,-3.30612244897959,0.610800980266272
-5.75510204081633,-3.06122448979592,0.645657927737111
-5.75510204081633,-2.81632653061224,0.679368974629616
-5.75510204081633,-2.57142857142857,0.708739718839379
-5.75510204081633,-2.3265306122449,0.730938056841847
-5.75510204081633,-2.08163265306122,0.74358504792252
-5.75510204081633,-1.83673469387755,0.744798260230765
-5.75510204081633,-1.59183673469388,0.733199344382765
-5.75510204081633,-1.3469387755102,0.707896276441823
-5.75510204081633,-1.10204081632653,0.668448752631978
-5.75510204081633,-0.857142857142857,0.614823183451574
-5.75510204081633,-0.612244897959184,0.547342007609727
-5.75510204081633,-0.36734693877551,0.466630823033028
-5.75510204081633,-0.122448979591837,0.373566148812935
-5.75510204081633,0.122448979591837,0.269226397058429
-5.75510204081633,0.36734693877551,0.154848668707129
-5.75510204081633,0.612244897959184,0.0317940702381758
-5.75510204081633,0.857142857142857,-0.0984758437918733
-5.75510204081633,1.10204081632653,-0.234409349687342
-5.75510204081633,1.3469387755102,-0.37436033500592
-5.75510204081633,1.59183673469388,-0.516569815016359
-5.75510204081633,1.83673469387755,-0.659135359284188
-5.75510204081633,2.08163265306122,-0.799972921109882
-5.75510204081633,2.3265306122449,-0.936778098942284
-5.75510204081633,2.57142857142857,-1.06699640198003
-5.75510204081633,2.81632653061224,-1.18781437428426
-5.75510204081633,3.06122448979592,-1.29618510643098
-5.75510204081633,3.30612244897959,-1.38890227501727
-5.75510204081633,3.55102040816327,-1.46273580887197
-5.75510204081633,3.79591836734694,-1.51463887176683
-5.75510204081633,4.04081632653061,-1.54202930339731
-5.75510204081633,4.28571428571429,-1.54313830415834
-5.75510204081633,4.53061224489796,-1.51740468407915
-5.75510204081633,4.77551020408163,-1.46587485935226
-5.75510204081633,5.02040816326531,-1.39154857629924
-5.75510204081633,5.26530612244898,-1.29959124311564
-5.75510204081633,5.51020408163265,-1.19732070349941
-5.75510204081633,5.75510204081633,-1.09387584226535
-5.75510204081633,6,-0.999493919293173
-5.51020408163265,-6,0.701147432879143
-5.51020408163265,-5.75510204081633,0.729050255814264
-5.51020408163265,-5.51020408163265,0.731328389626707
-5.51020408163265,-5.26530612244898,0.714579990376278
-5.51020408163265,-5.02040816326531,0.685967326211152
-5.51020408163265,-4.77551020408163,0.652202832358149
-5.51020408163265,-4.53061224489796,0.61885748897044
-5.51020408163265,-4.28571428571429,0.589985566475742
-5.51020408163265,-4.04081632653061,0.568018740765985
-5.51020408163265,-3.79591836734694,0.553862465761919
-5.51020408163265,-3.55102040816327,0.547123787103922
-5.51020408163265,-3.30612244897959,0.546407033912171
-5.51020408163265,-3.06122448979592,0.54962693883167
-5.51020408163265,-2.81632653061224,0.554303667676456
-5.51020408163265,-2.57142857142857,0.55781822933569
-5.51020408163265,-2.3265306122449,0.557618227439611
-5.51020408163265,-2.08163265306122,0.551372313245136
-5.51020408163265,-1.83673469387755,0.537077081765844
-5.51020408163265,-1.59183673469388,0.513122997807149
-5.51020408163265,-1.3469387755102,0.478326903083477
-5.51020408163265,-1.10204081632653,0.431938419335622
-5.51020408163265,-0.857142857142857,0.373626722881625
-5.51020408163265,-0.612244897959184,0.303453180407689
-5.51020408163265,-0.36734693877551,0.221834495904915
-5.51020408163265,-0.122448979591837,0.129500452011948
-5.51020408163265,0.122448979591837,0.0274500195531934
-5.51020408163265,0.36734693877551,-0.0830905669015577
-5.51020408163265,0.612244897959184,-0.200704396959895
-5.51020408163265,0.857142857142857,-0.323812239570743
-5.51020408163265,1.10204081632653,-0.450690649330464
-5.51020408163265,1.3469387755102,-0.579479179392234
-5.51020408163265,1.59183673469388,-0.708177910297754
-5.51020408163265,1.83673469387755,-0.83463873222855
-5.51020408163265,2.08163265306122,-0.956556223570796
-5.51020408163265,2.3265306122449,-1.07146628202571
-5.51020408163265,2.57142857142857,-1.17676256049743
-5.51020408163265,2.81632653061224,-1.26974186688391
-5.51020408163265,3.06122448979592,-1.34768958894106
-5.51020408163265,3.30612244897959,-1.40801444592832
-5.51020408163265,3.55102040816327,-1.44843796951843
-5.51020408163265,3.79591836734694,-1.46723763462256
-5.51020408163265,4.04081632653061,-1.46353320538156
-5.51020408163265,4.28571428571429,-1.43759368332134
-5.51020408163265,4.53061224489796,-1.39112789479551
-5.51020408163265,4.77551020408163,-1.32750677925603
-5.51020408163265,5.02040816326531,-1.25185253587554
-5.51020408163265,5.26530612244898,-1.17092290498259
-5.51020408163265,5.51020408163265,-1.09272300337012
-5.51020408163265,5.75510204081633,-1.02579766999345
-5.51020408163265,6,-0.978198669139243
-5.26530612244898,-6,0.613656984340655
-5.26530612244898,-5.75510204081633,0.685677365628955
-5.26530612244898,-5.51020408163265,0.729072904290986
-5.26530612244898,-5.26530612244898,0.74669681113261
-5.26530612244898,-5.02040816326531,0.743348866228012
-5.26530612244898,-4.77551020408163,0.724695973033216
-5.26530612244898,-4.53061224489796,0.696378556970138
-5.26530612244898,-4.28571428571429,0.663362905307221
-5.26530612244898,-4.04081632653061,0.629546830491998
-5.26530612244898,-3.79591836734694,0.597590383563872
-5.26530612244898,-3.55102040816327,0.568924022837232
-5.26530612244898,-3.30612244897959,0.543880559557228
-5.26530612244898,-3.06122448979592,0.521900355306054
-5.26530612244898,-2.81632653061224,0.50176775053466
-5.26530612244898,-2.57142857142857,0.481847370683595
-5.26530612244898,-2.3265306122449,0.46029951671488
-5.26530612244898,-2.08163265306122,0.435262933333996
-5.26530612244898,-1.83673469387755,0.405000243345804
-5.26530612244898,-1.59183673469388,0.368006168418636
-5.26530612244898,-1.3469387755102,0.323081595342122
-5.26530612244898,-1.10204081632653,0.269378032405332
-5.26530612244898,-0.857142857142857,0.206417509950818
-5.26530612244898,-0.612244897959184,0.134092936302032
-5.26530612244898,-0.36734693877551,0.0526536418115183
-5.26530612244898,-0.122448979591837,-0.0373194831269451
-5.26530612244898,0.122448979591837,-0.134945164563374
-5.26530612244898,0.36734693877551,-0.239075487239107
-5.26530612244898,0.612244897959184,-0.348328930102808
-5.26530612244898,0.857142857142857,-0.461120155461606
-5.26530612244898,1.10204081632653,-0.575685098025741
-5.26530612244898,1.3469387755102,-0.690101371673968
-5.26530612244898,1.59183673469388,-0.802305814455695
-5.26530612244898,1.83673469387755,-0.910112976766508
-5.26530612244898,2.08163265306122,-1.01124028627892
-5.26530612244898,2.3265306122449,-1.10334718711563
-5.26530612244898,2.57142857142857,-1.18409639087933
-5.26530612244898,2.81632653061224,-1.25124510717989
-5.26530612244898,3.06122448979592,-1.30277235301011
-5.26530612244898,3.30612244897959,-1.33704481858505
-5.26530612244898,3.55102040816327,-1.35301802663954
-5.26530612244898,3.79591836734694,-1.35046157875817
-5.26530612244898,4.04081632653061,-1.3301873698804
-5.26530612244898,4.28571428571429,-1.2942484992634
-5.26530612244898,4.53061224489796,-1.24606562940452
-5.26530612244898,4.77551020408163,-1.19042900355454
-5.26530612244898,5.02040816326531,-1.13332136250911
-5.26530612244898,5.26530612244898,-1.08151340861193
-5.26530612244898,5.51020408163265,-1.04190316734818
-5.26530612244898,5.75510204081633,-1.02060661888341
-5.26530612244898,6,-1.02185998804511
-5.02040816326531,-6,0.450934669606053
-5.02040816326531,-5.75510204081633,0.558254448979406
-5.02040816326531,-5.51020408163265,0.640832117973316
-5.02040816326531,-5.26530612244898,0.697145439081487
-5.02040816326531,-5.02040816326531,0.728526523244818
-5.02040816326531,-4.77551020408163,0.738246800319288
-5.02040816326531,-4.53061224489796,0.730618867351018
-5.02040816326531,-4.28571428571429,0.710226060434016
-5.02040816326531,-4.04081632653061,0.681337602091478
-5.02040816326531,-3.79591836734694,0.647524002489734
-5.02040816326531,-3.55102040816327,0.611457097689738
-5.02040816326531,-3.30612244897959,0.574861497943769
-5.02040816326531,-3.06122448979592,0.538577174219168
-5.02040816326531,-2.81632653061224,0.502693506199677
-5.02040816326531,-2.57142857142857,0.46672041407459
-5.02040816326531,-2.3265306122449,0.429769720211123
-5.02040816326531,-2.08163265306122,0.390727810531933
-5.02040816326531,-1.83673469387755,0.348407829409165
-5.02040816326531,-1.59183673469388,0.30167545361646
-5.02040816326531,-1.3469387755102,0.249546580606976
-5.02040816326531,-1.10204081632653,0.191258138365603
-5.02040816326531,-0.857142857142857,0.126314927386371
-5.02040816326531,-0.612244897959184,0.054516234738455
-5.02040816326531,-0.36734693877551,-0.0240338109163909
-5.02040816326531,-0.122448979591837,-0.108928332115857
-5.02040816326531,0.122448979591837,-0.19946883524236
-5.02040816326531,0.36734693877551,-0.294682551362891
-5.02040816326531,0.612244897959184,-0.393343880637206
-5.02040816326531,0.857142857142857,-0.493998716284054
-5.02040816326531,1.10204081632653,-0.594991458874859
-5.02040816326531,1.3469387755102,-0.694495693946192
-5.02040816326531,1.59183673469388,-0.790550722308308
-5.02040816326531,1.83673469387755,-0.881107271683671
-5.02040816326531,2.08163265306122,-0.964086588193296
-5.02040816326531,2.3265306122449,-1.03745745912747
-5.02040816326531,2.57142857142857,-1.09933526589649
-5.02040816326531,2.81632653061224,-1.1481056036528
-5.02040816326531,3.06122448979592,-1.18257205081033
-5.02040816326531,3.30612244897959,-1.20212312916125
-5.02040816326531,3.55102040816327,-1.20690733233214
-5.02040816326531,3.79591836734694,-1.19799756511491
-5.02040816326531,4.04081632653061,-1.17751808946264
-5.02040816326531,4.28571428571429,-1.1486993212559
-5.02040816326531,4.53061224489796,-1.11582041093937
-5.02040816326531,4.77551020408163,-1.08399894612092
-5.02040816326531,5.02040816326531,-1.0587942483527
-5.02040816326531,5.26530612244898,-1.04560849187732
-5.02040816326531,5.51020408163265,-1.04890033359798
-5.02040816326531,5.75510204081633,-1.07126907444471
-5.02040816326531,6,-1.11252049333217
-4.77551020408163,-6,0.241504113532627
-4.77551020408163,-5.75510204081633,0.368439064559661
-4.77551020408163,-5.51020408163265,0.479809183324981
-4.77551020408163,-5.26530612244898,0.57002840871692
-4.77551020408163,-5.02040816326531,0.636682912285453
-4.77551020408163,-4.77551020408163,0.679948912858085
-4.77551020408163,-4.53061224489796,0.701863004067871
-4.77551020408163,-4.28571428571429,0.705583376094152
-4.77551020408163,-4.04081632653061,0.694737006436885
-4.77551020408163,-3.79591836734694,0.672905638591134
-4.77551020408163,-3.55102040816327,0.643268262811926
-4.77551020408163,-3.30612244897959,0.608392481644112
-4.77551020408163,-3.06122448979592,0.570151669999073
-4.77551020408163,-2.81632653061224,0.529737776390264
-4.77551020408163,-2.57142857142857,0.48773882538202
-4.77551020408163,-2.3265306122449,0.444253463158382
-4.77551020408163,-2.08163265306122,0.39902031903707
-4.77551020408163,-1.83673469387755,0.351546067372581
-4.77551020408163,-1.59183673469388,0.301221870627243
-4.77551020408163,-1.3469387755102,0.247422781883179
-4.77551020408163,-1.10204081632653,0.189588418573957
-4.77551020408163,-0.857142857142857,0.127285745703178
-4.77551020408163,-0.612244897959184,0.0602562240153972
-4.77551020408163,-0.36734693877551,-0.0115499356558761
-4.77551020408163,-0.122448979591837,-0.0879498998502065
-4.77551020408163,0.122448979591837,-0.168512926378037
-4.77551020408163,0.36734693877551,-0.252552853844082
-4.77551020408163,0.612244897959184,-0.339128611562452
-4.77551020408163,0.857142857142857,-0.427053958084903
-4.77551020408163,1.10204081632653,-0.514918405249083
-4.77551020408163,1.3469387755102,-0.601121736297485
-4.77551020408163,1.59183673469388,-0.683924630558215
-4.77551020408163,1.83673469387755,-0.761517627187013
-4.77551020408163,2.08163265306122,-0.832109952558458
-4.77551020408163,2.3265306122449,-0.894038527803307
-4.77551020408163,2.57142857142857,-0.945895654477778
-4.77551020408163,2.81632653061224,-0.986671310130903
-4.77551020408163,3.06122448979592,-1.01590254710804
-4.77551020408163,3.30612244897959,-1.03381813847535
-4.77551020408163,3.55102040816327,-1.04146150474946
-4.77551020408163,3.79591836734694,-1.04076954571803
-4.77551020408163,4.04081632653061,-1.03458018350084
-4.77551020408163,4.28571428571429,-1.02653859207663
-4.77551020408163,4.53061224489796,-1.02087313203203
-4.77551020408163,4.77551020408163,-1.02201914162012
-4.77551020408163,5.02040816326531,-1.03408412468817
-4.77551020408163,5.26530612244898,-1.06017302301429
-4.77551020408163,5.51020408163265,-1.10162713425903
-4.77551020408163,5.75510204081633,-1.15727226253754
-4.77551020408163,6,-1.2228147994109
-4.53061224489796,-6,0.015281866882805
-4.53061224489796,-5.75510204081633,0.143833325480762
-4.53061224489796,-5.51020408163265,0.269000992734444
-4.53061224489796,-5.26530612244898,0.382133807210141
-4.53061224489796,-5.02040816326531,0.477504515702659
-4.53061224489796,-4.77551020408163,0.552147069263889
-4.53061224489796,-4.53061224489796,0.60541530877974
-4.53061224489796,-4.28571428571429,0.638403894332672
-4.53061224489796,-4.04081632653061,0.653345704246462
-4.53061224489796,-3.79591836734694,0.65306571069566
-4.53061224489796,-3.55102040816327,0.640537593938474
-4.53061224489796,-3.30612244897959,0.618560952350766
-4.53061224489796,-3.06122448979592,0.589556083078493
-4.53061224489796,-2.81632653061224,0.55546016526281
-4.53061224489796,-2.57142857142857,0.517702280713277
-4.53061224489796,-2.3265306122449,0.477233488602031
-4.53061224489796,-2.08163265306122,0.434590447570937
-4.53061224489796,-1.83673469387755,0.38997532623075
-4.53061224489796,-1.59183673469388,0.343339726698833
-4.53061224489796,-1.3469387755102,0.29446515292951
-4.53061224489796,-1.10204081632653,0.243036574698893
-4.53061224489796,-0.857142857142857,0.188708518373302
-4.53061224489796,-0.612244897959184,0.131164725719793
-4.53061224489796,-0.36734693877551,0.0701728150640693
-4.53061224489796,-0.122448979591837,0.00563476032636755
-4.53061224489796,0.122448979591837,-0.0623673055870736
-4.53061224489796,0.36734693877551,-0.133532063499598
-4.53061224489796,0.612244897959184,-0.207310354630237
-4.53061224489796,0.857142857142857,-0.282891524942474
-4.53061224489796,1.10204081632653,-0.359209683346024
-4.53061224489796,1.3469387755102,-0.434974222490512
-4.53061224489796,1.59183673469388,-0.5087275393163
-4.53061224489796,1.83673469387755,-0.578930769269258
-4.53061224489796,2.08163265306122,-0.644075711215456
-4.53061224489796,2.3265306122449,-0.702818171754527
-4.53061224489796,2.57142857142857,-0.754124852903459
-4.53061224489796,2.81632653061224,-0.797422734157474
-4.53061224489796,3.06122448979592,-0.832736706203366
-4.53061224489796,3.30612244897959,-0.860798081704021
-4.53061224489796,3.55102040816327,-0.883103770851335
-4.53061224489796,3.79591836734694,-0.901903874547709
-4.53061224489796,4.04081632653061,-0.920095100994189
-4.53061224489796,4.28571428571429,-0.941000036238506
-4.53061224489796,4.53061224489796,-0.968019472964819
-4.53061224489796,4.77551020408163,-1.00415831181071
-4.53061224489796,5.02040816326531,-1.05144610626573
-4.53061224489796,5.26530612244898,-1.11030107925292
-4.53061224489796,5.51020408163265,-1.17891939502582
-4.53061224489796,5.75510204081633,-1.25280491447826
-4.53061224489796,6,-1.32458074092315
-4.28571428571429,-6,-0.202667480388087
-4.28571428571429,-5.75510204081633,-0.0889852982661963
-4.28571428571429,-5.51020408163265,0.0341594047626217
-4.28571428571429,-5.26530612244898,0.156408352088621
-4.28571428571429,-5.02040816326531,0.269632763712476
-4.28571428571429,-4.77551020408163,0.368197193496429
-4.28571428571429,-4.53061224489796,0.448862986085825
-4.28571428571429,-4.28571428571429,0.510453053455121
-4.28571428571429,-4.04081632653061,0.55339275931838
-4.28571428571429,-3.79591836734694,0.579220325535127
-4.28571428571429,-3.55102040816327,0.590132857170749
-4.28571428571429,-3.30612244897959,0.588607081344724
-4.28571428571429,-3.06122448979592,0.577111060510562
-4.28571428571429,-2.81632653061224,0.557906252052561
-4.28571428571429,-2.57142857142857,0.532928595490423
-4.28571428571429,-2.3265306122449,0.503732105437123
-4.28571428571429,-2.08163265306122,0.471477529909058
-4.28571428571429,-1.83673469387755,0.436950643447552
-4.28571428571429,-1.59183673469388,0.400598385993601
-4.28571428571429,-1.3469387755102,0.362575211055632
-4.28571428571429,-1.10204081632653,0.322795783174828
-4.28571428571429,-0.857142857142857,0.28099293772593
-4.28571428571429,-0.612244897959184,0.23678123168967
-4.28571428571429,-0.36734693877551,0.189726395036028
-4.28571428571429,-0.122448979591837,0.139419725943879
-4.28571428571429,0.122448979591837,0.0855543724704896
-4.28571428571429,0.36734693877551,0.027998077401718
-4.28571428571429,0.612244897959184,-0.0331450431516227
-4.28571428571429,0.857142857142857,-0.0974921975014344
-4.28571428571429,1.10204081632653,-0.164367359487682
-4.28571428571429,1.3469387755102,-0.232820998761464
-4.28571428571429,1.59183673469388,-0.301687560416418
-4.28571428571429,1.83673469387755,-0.369680050511274
-4.28571428571429,2.08163265306122,-0.435516456176479
-4.28571428571429,2.3265306122449,-0.498068106650388
-4.28571428571429,2.57142857142857,-0.556515927100807
-4.28571428571429,2.81632653061224,-0.610497183385914
-4.28571428571429,3.06122448979592,-0.660222968286664
-4.28571428571429,3.30612244897959,-0.706545485264238
-4.28571428571429,3.55102040816327,-0.750954351761421
-4.28571428571429,3.79591836734694,-0.79548306629581
-4.28571428571429,4.04081632653061,-0.842511131004601
-4.28571428571429,4.28571428571429,-0.894455018785186
-4.28571428571429,4.53061224489796,-0.953353233238351
-4.28571428571429,4.77551020408163,-1.02036787738794
-4.28571428571429,5.02040816326531,-1.09524738075885
-4.28571428571429,5.26530612244898,-1.17582086110365
-4.28571428571429,5.51020408163265,-1.25762049013989
-4.28571428571429,5.75510204081633,-1.33374821290977
-4.28571428571429,6,-1.3951089166096
-4.04081632653061,-6,-0.395351951182517
-4.04081632653061,-5.75510204081633,-0.309013087018596
-4.04081632653061,-5.51020408163265,-0.201624911238729
-4.04081632653061,-5.26530612244898,-0.0838439954907515
-4.04081632653061,-5.02040816326531,0.0349297919870347
-4.04081632653061,-4.77551020408163,0.147187138809214
-4.04081632653061,-4.53061224489796,0.247555083615475
-4.04081632653061,-4.28571428571429,0.332741457118206
-4.04081632653061,-4.04081632653061,0.401277450457126
-4.04081632653061,-3.79591836734694,0.453151486458163
-4.04081632653061,-3.55102040816327,0.489410057758352
-4.04081632653061,-3.30612244897959,0.511779204243819
-4.04081632653061,-3.06122448979592,0.522338741442554
-4.04081632653061,-2.81632653061224,0.523263243857793
-4.04081632653061,-2.57142857142857,0.51663053867137
-4.04081632653061,-2.3265306122449,0.504290278294892
-4.04081632653061,-2.08163265306122,0.487781451325771
-4.04081632653061,-1.83673469387755,0.468287440624239
-4.04081632653061,-1.59183673469388,0.446619248938321
-4.04081632653061,-1.3469387755102,0.423220597770834
-4.04081632653061,-1.10204081632653,0.39819170809521
-4.04081632653061,-0.857142857142857,0.371330861857409
-4.04081632653061,-0.612244897959184,0.342193786463784
-4.04081632653061,-0.36734693877551,0.310170308237045
-4.04081632653061,-0.122448979591837,0.274575746790858
-4.04081632653061,0.122448979591837,0.234751650968091
-4.04081632653061,0.36734693877551,0.190167418655314
-4.04081632653061,0.612244897959184,0.140511900362233
-4.04081632653061,0.857142857142857,0.0857629920345148
-4.04081632653061,1.10204081632653,0.0262239806424855
-4.04081632653061,1.3469387755102,-0.0374818196821793
-4.04081632653061,1.59183673469388,-0.10446203044358
-4.04081632653061,1.83673469387755,-0.173649843752128
-4.04081632653061,2.08163265306122,-0.243934118306719
-4.04081632653061,2.3265306122449,-0.314310810549358
-4.04081632653061,2.57142857142857,-0.384036817115552
-4.04081632653061,2.81632653061224,-0.452764174203392
-4.04081632653061,3.06122448979592,-0.520631424347947
-4.04081632653061,3.30612244897959,-0.588289981584778
-4.04081632653061,3.55102040816327,-0.656846608836378
-4.04081632653061,3.79591836734694,-0.727708843591738
-4.04081632653061,4.04081632653061,-0.802328688151801
-4.04081632653061,4.28571428571429,-0.881851536298159
-4.04081632653061,4.53061224489796,-0.966692455374843
-4.04081632653061,4.77551020408163,-1.05608042968733
-4.04081632653061,5.02040816326531,-1.14763188452122
-4.04081632653061,5.26530612244898,-1.23703515482936
-4.04081632653061,5.51020408163265,-1.31794308112898
-4.04081632653061,5.75510204081633,-1.38217527261748
-4.04081632653061,6,-1.42031717178694
-3.79591836734694,-6,-0.554372946017806
-3.79591836734694,-5.75510204081633,-0.502760812988709
-3.79591836734694,-5.51020408163265,-0.421052571191168
-3.79591836734694,-5.26530612244898,-0.318973806812308
-3.79591836734694,-5.02040816326531,-0.206073856227005
-3.79591836734694,-4.77551020408163,-0.0908183324226018
-3.79591836734694,-4.53061224489796,0.0199516339750163
-3.79591836734694,-4.28571428571429,0.121236510611885
-3.79591836734694,-4.04081632653061,0.209844700808377
-3.79591836734694,-3.79591836734694,0.284189641344776
-3.79591836734694,-3.55102040816327,0.343993069140965
-3.79591836734694,-3.30612244897959,0.389955277728777
-3.79591836734694,-3.06122448979592,0.423435452927514
-3.79591836734694,-2.81632653061224,0.446168131181365
-3.79591836734694,-2.57142857142857,0.460027788158869
-3.79591836734694,-2.3265306122449,0.46684357970885
-3.79591836734694,-2.08163265306122,0.468260393445985
-3.79591836734694,-1.83673469387755,0.465640046560481
-3.79591836734694,-1.59183673469388,0.459996725814
-3.79591836734694,-1.3469387755102,0.451962495258013
-3.79591836734694,-1.10204081632653,0.441780803902358
-3.79591836734694,-0.857142857142857,0.42932748360036
-3.79591836734694,-0.612244897959184,0.414159093658627
-3.79591836734694,-0.36734693877551,0.395587364889729
-3.79591836734694,-0.122448979591837,0.372776043199082
-3.79591836734694,0.122448979591837,0.34485312407556
-3.79591836734694,0.36734693877551,0.311028071897395
-3.79591836734694,0.612244897959184,0.270701016342341
-3.79591836734694,0.857142857142857,0.223549922573573
-3.79591836734694,1.10204081632653,0.169582892183573
-3.79591836734694,1.3469387755102,0.109146221606289
-3.79591836734694,1.59183673469388,0.0428843293499169
-3.79591836734694,1.83673469387755,-0.0283455319545832
-3.79591836734694,2.08163265306122,-0.103593698660078
-3.79591836734694,2.3265306122449,-0.181957091837144
-3.79591836734694,2.57142857142857,-0.262715358167643
-3.79591836734694,2.81632653061224,-0.345440177074095
-3.79591836734694,3.06122448979592,-0.430053920931822
-3.79591836734694,3.30612244897959,-0.516816885754378
-3.79591836734694,3.55102040816327,-0.606228193948892
-3.79591836734694,3.79591836734694,-0.698834145860634
-3.79591836734694,4.04081632653061,-0.794949200994509
-3.79591836734694,4.28571428571429,-0.894308782459956
-3.79591836734694,4.53061224489796,-0.995689336588236
-3.79591836734694,4.77551020408163,-1.09654856225663
-3.79591836734694,5.02040816326531,-1.19275546689637
-3.79591836734694,5.26530612244898,-1.2784925760379
-3.79591836734694,5.51020408163265,-1.34641643411952
-3.79591836734694,5.75510204081633,-1.38815159363415
-3.79591836734694,6,-1.39516160466449
-3.55102040816327,-6,-0.678593543967638
-3.55102040816327,-5.75510204081633,-0.664093366799436
-3.55102040816327,-5.51020408163265,-0.613594681364778
-3.55102040816327,-5.26530612244898,-0.534976091063822
-3.55102040816327,-5.02040816326531,-0.436983822611258
-3.55102040816327,-4.77551020408163,-0.328163584582763
-3.55102040816327,-4.53061224489796,-0.216099599803334
-3.55102040816327,-4.28571428571429,-0.10696338066418
-3.55102040816327,-4.04081632653061,-0.00533221936530026
-3.55102040816327,-3.79591836734694,0.0857844758369558
-3.55102040816327,-3.55102040816327,0.16477811447631
-3.55102040816327,-3.30612244897959,0.231194202464991
-3.55102040816327,-3.06122448979592,0.285454824664886
-3.55102040816327,-2.81632653061224,0.328584970396868
-3.55102040816327,-2.57142857142857,0.36196404682416
-3.55102040816327,-2.3265306122449,0.387113268487322
-3.55102040816327,-2.08163265306122,0.405522270956425
-3.55102040816327,-1.83673469387755,0.418514173878233
-3.55102040816327,-1.59183673469388,0.427146795800271
-3.55102040816327,-1.3469387755102,0.432147897583461
-3.55102040816327,-1.10204081632653,0.433883219044289
-3.55102040816327,-0.857142857142857,0.432356781976903
-3.55102040816327,-0.612244897959184,0.427242801364235
-3.55102040816327,-0.36734693877551,0.417947248507459
-3.55102040816327,-0.122448979591837,0.403694700223873
-3.55102040816327,0.122448979591837,0.383633006762654
-3.55102040816327,0.36734693877551,0.356945212248074
-3.55102040816327,0.612244897959184,0.322955883411252
-3.55102040816327,0.857142857142857,0.281218299640487
-3.55102040816327,1.10204081632653,0.231570337637661
-3.55102040816327,1.3469387755102,0.174150471973152
-3.55102040816327,1.59183673469388,0.109370796163707
-3.55102040816327,1.83673469387755,0.0378506402434344
-3.55102040816327,2.08163265306122,-0.0396787540348326
-3.55102040816327,2.3265306122449,-0.122482001885336
-3.55102040816327,2.57142857142857,-0.209919066257761
-3.55102040816327,2.81632653061224,-0.301514070804249
-3.55102040816327,3.06122448979592,-0.396972333004013
-3.55102040816327,3.30612244897959,-0.496128931654665
-3.55102040816327,3.55102040816327,-0.598819576899182
-3.55102040816327,3.79591836734694,-0.70467480868805
-3.55102040816327,4.04081632653061,-0.812851242871798
-3.55102040816327,4.28571428571429,-0.921728133128772
-3.55102040816327,4.53061224489796,-1.02861294053409
-3.55102040816327,4.77551020408163,-1.1295142455512
-3.55102040816327,5.02040816326531,-1.21905159695504
-3.55102040816327,5.26530612244898,-1.29057608010639
-3.55102040816327,5.51020408163265,-1.33656789808753
-3.55102040816327,5.75510204081633,-1.34935322845011
-3.55102040816327,6,-1.32213819380251
-3.30612244897959,-6,-0.77190052961772
-3.30612244897959,-5.75510204081633,-0.792761954505859
-3.30612244897959,-5.51020408163265,-0.774897338342818
-3.30612244897959,-5.26530612244898,-0.723779208113651
-3.30612244897959,-5.02040816326531,-0.646652420240096
-3.30612244897959,-4.77551020408163,-0.55141562234288
-3.30612244897959,-4.53061224489796,-0.445725344247561
-3.30612244897959,-4.28571428571429,-0.3363677181957
-3.30612244897959,-4.04081632653061,-0.228892217648839
-3.30612244897959,-3.79591836734694,-0.127469652064053
-3.30612244897959,-3.55102040816327,-0.0349212085329037
-3.30612244897959,-3.30612244897959,0.0471372320175983
-3.30612244897959,-3.06122448979592,0.118085391655806
-3.30612244897959,-2.81632653061224,0.178063140284795
-3.30612244897959,-2.57142857142857,0.227737511452392
-3.30612244897959,-2.3265306122449,0.268090008497723
-3.30612244897959,-2.08163265306122,0.300233808463636
-3.30612244897959,-1.83673469387755,0.325264826109445
-3.30612244897959,-1.59183673469388,0.344147311188237
-3.30612244897959,-1.3469387755102,0.357633144492465
-3.30612244897959,-1.10204081632653,0.366213535473449
-3.30612244897959,-0.857142857142857,0.370101679254831
-3.30612244897959,-0.612244897959184,0.369244522792234
-3.30612244897959,-0.36734693877551,0.363360781774604
-3.30612244897959,-0.122448979591837,0.352000697862735
-3.30612244897959,0.122448979591837,0.334620973344835
-3.30612244897959,0.36734693877551,0.310666333554735
-3.30612244897959,0.612244897959184,0.279647821766885
-3.30612244897959,0.857142857142857,0.241207767859131
-3.30612244897959,1.10204081632653,0.195162755539352
-3.30612244897959,1.3469387755102,0.141518923768011
-3.30612244897959,1.59183673469388,0.0804583251993592
-3.30612244897959,1.83673469387755,0.0123002711874085
-3.30612244897959,2.08163265306122,-0.0625531527760441
-3.30612244897959,2.3265306122449,-0.143673771246409
-3.30612244897959,2.57142857142857,-0.23064973739361
-3.30612244897959,2.81632653061224,-0.323096635312649
-3.30612244897959,3.06122448979592,-0.420622293211521
-3.30612244897959,3.30612244897959,-0.522735249010697
-3.30612244897959,3.55102040816327,-0.628694508855691
-3.30612244897959,3.79591836734694,-0.737308452680734
-3.30612244897959,4.04081632653061,-0.846702945139391
-3.30612244897959,4.28571428571429,-0.954092021725572
-3.30612244897959,4.53061224489796,-1.05559752730829
-3.30612244897959,4.77551020408163,-1.14617465906297
-3.30612244897959,5.02040816326531,-1.2197055432426
-3.30612244897959,5.26530612244898,-1.26931903381248
-3.30612244897959,5.51020408163265,-1.28797780607938
-3.30612244897959,5.75510204081633,-1.26934003674717
-3.30612244897959,6,-1.20885099213819
-3.06122448979592,-6,-0.840837482501683
-3.06122448979592,-5.75510204081633,-0.89240105146429
-3.06122448979592,-5.51020408163265,-0.905309665070451
-3.06122448979592,-5.26530612244898,-0.882403482006052
-3.06122448979592,-5.02040816326531,-0.82900225309759
-3.06122448979592,-4.77551020408163,-0.751830798067653
-3.06122448979592,-4.53061224489796,-0.658070396645037
-3.06122448979592,-4.28571428571429,-0.554616877035521
-3.06122448979592,-4.04081632653061,-0.447572183443859
-3.06122448979592,-3.79591836734694,-0.341957012962148
-3.06122448979592,-3.55102040816327,-0.241608369010454
-3.06122448979592,-3.30612244897959,-0.149215463303619
-3.06122448979592,-3.06122448979592,-0.0664468841116481
-3.06122448979592,-2.81632653061224,0.00587231090428464
-3.06122448979592,-2.57142857142857,0.0675661101937283
-3.06122448979592,-2.3265306122449,0.118918730272122
-3.06122448979592,-2.08163265306122,0.160505935409363
-3.06122448979592,-1.83673469387755,0.19305406951916
-3.06122448979592,-1.59183673469388,0.217329391815734
-3.06122448979592,-1.3469387755102,0.23405707625546
-3.06122448979592,-1.10204081632653,0.243867379934545
-3.06122448979592,-0.857142857142857,0.247265561583894
-3.06122448979592,-0.612244897959184,0.244621724635304
-3.06122448979592,-0.36734693877551,0.236176557587914
-3.06122448979592,-0.122448979591837,0.222058772639749
-3.06122448979592,0.122448979591837,0.202309870669442
-3.06122448979592,0.36734693877551,0.176911777455603
-3.06122448979592,0.612244897959184,0.145813069145942
-3.06122448979592,0.857142857142857,0.108950115239659
-3.06122448979592,1.10204081632653,0.0662606449729511
-3.06122448979592,1.3469387755102,0.0176890140316768
-3.06122448979592,1.59183673469388,-0.0368152961633773
-3.06122448979592,1.83673469387755,-0.0973019215677682
-3.06122448979592,2.08163265306122,-0.163820206286518
-3.06122448979592,2.3265306122449,-0.236407931635749
-3.06122448979592,2.57142857142857,-0.315059168452517
-3.06122448979592,2.81632653061224,-0.399662869298816
-3.06122448979592,3.06122448979592,-0.489906247085838
-3.06122448979592,3.30612244897959,-0.585141466725236
-3.06122448979592,3.55102040816327,-0.684220797447359
-3.06122448979592,3.79591836734694,-0.785313986761901
-3.06122448979592,4.04081632653061,-0.885731720831684
-3.06122448979592,4.28571428571429,-0.981789629873269
-3.06122448979592,4.53061224489796,-1.06875673237359
-3.06122448979592,4.77551020408163,-1.14093809423403
-3.06122448979592,5.02040816326531,-1.19194071128241
-3.06122448979592,5.26530612244898,-1.21516069587295
-3.06122448979592,5.51020408163265,-1.2045054801937
-3.06122448979592,5.75510204081633,-1.15532494696516
-3.06122448979592,6,-1.06547088963187
-2.81632653061224,-6,-0.892608220066128
-2.81632653061224,-5.75510204081633,-0.968571682494196
-2.81632653061224,-5.51020408163265,-1.00814408843468
-2.81632653061224,-5.26530612244898,-1.01157489945884
-2.81632653061224,-5.02040816326531,-0.982083446194704
-2.81632653061224,-4.77551020408163,-0.924899949255266
-2.81632653061224,-4.53061224489796,-0.846334295348745
-2.81632653061224,-4.28571428571429,-0.752980782809882
-2.81632653061224,-4.04081632653061,-0.651113627302855
-2.81632653061224,-3.79591836734694,-0.546284993064686
-2.81632653061224,-3.55102040816327,-0.443107498305906
-2.81632653061224,-3.30612244897959,-0.345186144533736
-2.81632653061224,-3.06122448979592,-0.255158194869347
-2.81632653061224,-2.81632653061224,-0.174800700659251
-2.81632653061224,-2.57142857142857,-0.105171223318199
-2.81632653061224,-2.3265306122449,-0.0467553841796333
-2.81632653061224,-2.08163265306122,0.000396582141678448
-2.81632653061224,-1.83673469387755,0.0365542473193844
-2.81632653061224,-1.59183673469388,0.0622158497832532
-2.81632653061224,-1.3469387755102,0.0780401829120387
-2.81632653061224,-1.10204081632653,0.0847969029467928
-2.81632653061224,-0.857142857142857,0.0833290562152426
-2.81632653061224,-0.612244897959184,0.0745214534988338
-2.81632653061224,-0.36734693877551,0.0592695077667297
-2.81632653061224,-0.122448979591837,0.038444973294841
-2.81632653061224,0.122448979591837,0.0128573065541984
-2.81632653061224,0.36734693877551,-0.0167882730842823
-2.81632653061224,0.612244897959184,-0.0499328653481094
-2.81632653061224,0.857142857142857,-0.0862014308139984
-2.81632653061224,1.10204081632653,-0.125430299109231
-2.81632653061224,1.3469387755102,-0.167679084517035
-2.81632653061224,1.59183673469388,-0.213222036521667
-2.81632653061224,1.83673469387755,-0.262514916509732
-2.81632653061224,2.08163265306122,-0.316134837063247
-2.81632653061224,2.3265306122449,-0.374691984945334
-2.81632653061224,2.57142857142857,-0.438713750804882
-2.81632653061224,2.81632653061224,-0.508503643674589
-2.81632653061224,3.06122448979592,-0.583979761675024
-2.81632653061224,3.30612244897959,-0.664500889064997
-2.81632653061224,3.55102040816327,-0.74869281531751
-2.81632653061224,3.79591836734694,-0.834293322450234
-2.81632653061224,4.04081632653061,-0.918041132949272
-2.81632653061224,4.28571428571429,-0.995641000459721
-2.81632653061224,4.53061224489796,-1.06184235081694
-2.81632653061224,4.77551020408163,-1.11066997020476
-2.81632653061224,5.02040816326531,-1.13583915164374
-2.81632653061224,5.26530612244898,-1.1313713237704
-2.81632653061224,5.51020408163265,-1.09239709752398
-2.81632653061224,5.75510204081633,-1.01609135250852
-2.81632653061224,6,-0.902632160125377
-2.57142857142857,-6,-0.933677500005371
-2.57142857142857,-5.75510204081633,-1.02719266380764
-2.57142857142857,-5.51020408163265,-1.08809014186411
-2.57142857142857,-5.26530612244898,-1.11425723957073
-2.57142857142857,-5.02040816326531,-1.10683401990857
-2.57142857142857,-4.77551020408163,-1.06941664206414
-2.57142857142857,-4.53061224489796,-1.00719666140997
-2.57142857142857,-4.28571428571429,-0.926163310085611
-2.57142857142857,-4.04081632653061,-0.832446005619662
-2.57142857142857,-3.79591836734694,-0.73183030009735
-2.57142857142857,-3.55102040816327,-0.629446823769716
-2.57142857142857,-3.30612244897959,-0.529610713671256
-2.57142857142857,-3.06122448979592,-0.435777524552337
-2.57142857142857,-2.81632653061224,-0.350578517562243
-2.57142857142857,-2.57142857142857,-0.275901010709825
-2.57142857142857,-2.3265306122449,-0.212985850806632
-2.57142857142857,-2.08163265306122,-0.162522161871034
-2.57142857142857,-1.83673469387755,-0.124727941305243
-2.57142857142857,-1.59183673469388,-0.0994128039147813
-2.57142857142857,-1.3469387755102,-0.0860254909387296
-2.57142857142857,-1.10204081632653,-0.0836931553788671
-2.57142857142857,-0.857142857142857,-0.0912615929538206
-2.57142857142857,-0.612244897959184,-0.107345426519884
-2.57142857142857,-0.36734693877551,-0.130394960439226
-2.57142857142857,-0.122448979591837,-0.158782479492276
-2.57142857142857,0.122448979591837,-0.190905906218517
-2.57142857142857,0.36734693877551,-0.225302837137849
-2.57142857142857,0.612244897959184,-0.2607639485483
-2.57142857142857,0.857142857142857,-0.296432342290139
-2.57142857142857,1.10204081632653,-0.331875044635484
-2.57142857142857,1.3469387755102,-0.367114651043804
-2.57142857142857,1.59183673469388,-0.402612710668327
-2.57142857142857,1.83673469387755,-0.43920124090003
-2.57142857142857,2.08163265306122,-0.477963968945639
-2.57142857142857,2.3265306122449,-0.520073764353712
-2.57142857142857,2.57142857142857,-0.566596724723581
-2.57142857142857,2.81632653061224,-0.618276327110249
-2.57142857142857,3.06122448979592,-0.675313158566697
-2.57142857142857,3.30612244897959,-0.737157478165931
-2.57142857142857,3.55102040816327,-0.802333816558581
-2.57142857142857,3.79591836734694,-0.868319380694162
-2.57142857142857,4.04081632653061,-0.931501118443321
-2.57142857142857,4.28571428571429,-0.987239111134908
-2.57142857142857,4.53061224489796,-1.03006486597502
-2.57142857142857,4.77551020408163,-1.05403967800902
-2.57142857142857,5.02040816326531,-1.05328769576318
-2.57142857142857,5.26530612244898,-1.02269803080439
-2.57142857142857,5.51020408163265,-0.958758711719209
-2.57142857142857,5.75510204081633,-0.860443318955252
-2.57142857142857,6,-0.730023104280265
-2.3265306122449,-6,-0.968989962641279
-2.3265306122449,-5.75510204081633,-1.07348957699937
-2.3265306122449,-5.51020408163265,-1.15000415681327
-2.3265306122449,-5.26530612244898,-1.19439518455549
-2.3265306122449,-5.02040816326531,-1.20588081202601
-2.3265306122449,-4.77551020408163,-1.18642534261404
-2.3265306122449,-4.53061224489796,-1.13998405836705
-2.3265306122449,-4.28571428571429,-1.07174132923093
-2.3265306122449,-4.04081632653061,-0.987435952388555
-2.3265306122449,-3.79591836734694,-0.892824906925138
-2.3265306122449,-3.55102040816327,-0.793301240950528
-2.3265306122449,-3.30612244897959,-0.69365624180415
-2.3265306122449,-3.06122448979592,-0.597960489421406
-2.3265306122449,-2.81632653061224,-0.509531498993284
-2.3265306122449,-2.57142857142857,-0.430955433860925
-2.3265306122449,-2.3265306122449,-0.364134766482961
-2.3265306122449,-2.08163265306122,-0.31034096700413
-2.3265306122449,-1.83673469387755,-0.27025978612176
-2.3265306122449,-1.59183673469388,-0.244025198326841
-2.3265306122449,-1.3469387755102,-0.23124548629485
-2.3265306122449,-1.10204081632653,-0.231030343294768
-2.3265306122449,-0.857142857142857,-0.242030543849208
-2.3265306122449,-0.612244897959184,-0.262501328694025
-2.3265306122449,-0.36734693877551,-0.290397275206998
-2.3265306122449,-0.122448979591837,-0.323500690923055
-2.3265306122449,0.122448979591837,-0.359578530322462
-2.3265306122449,0.36734693877551,-0.396555822999453
-2.3265306122449,0.612244897959184,-0.432687976995352
-2.3265306122449,0.857142857142857,-0.466711218514729
-2.3265306122449,1.10204081632653,-0.49795052945853
-2.3265306122449,1.3469387755102,-0.526367837746208
-2.3265306122449,1.59183673469388,-0.552539385726829
-2.3265306122449,1.83673469387755,-0.577559139784756
-2.3265306122449,2.08163265306122,-0.602873533262152
-2.3265306122449,2.3265306122449,-0.630060500353036
-2.3265306122449,2.57142857142857,-0.660571708845248
-2.3265306122449,2.81632653061224,-0.695460685249518
-2.3265306122449,3.06122448979592,-0.735121260115916
-2.3265306122449,3.30612244897959,-0.77906101482381
-2.3265306122449,3.55102040816327,-0.825733959106608
-2.3265306122449,3.79591836734694,-0.872456145894316
-2.3265306122449,4.04081632653061,-0.915427476417681
-2.3265306122449,4.28571428571429,-0.949881937183959
-2.3265306122449,4.53061224489796,-0.970385449190014
-2.3265306122449,4.77551020408163,-0.971293186536905
-2.3265306122449,5.02040816326531,-0.947364141963236
-2.3265306122449,5.26530612244898,-0.894507843525474
-2.3265306122449,5.51020408163265,-0.810605878661217
-2.3265306122449,5.75510204081633,-0.696311269229608
-2.3265306122449,6,-0.555687403535182
-2.08163265306122,-6,-1.00170546657195
-2.08163265306122,-5.75510204081633,-1.11144246085868
-2.08163265306122,-5.51020408163265,-1.19813643892459
-2.08163265306122,-5.26530612244898,-1.25600122913731
-2.08163265306122,-5.02040816326531,-1.2825704659159
-2.08163265306122,-4.77551020408163,-1.27827808641402
-2.08163265306122,-4.53061224489796,-1.24582692969873
-2.08163265306122,-4.28571428571429,-1.18948774198686
-2.08163265306122,-4.04081632653061,-1.11443395042432
-2.08163265306122,-3.79591836734694,-1.02617777303805
-2.08163265306122,-3.55102040816327,-0.93013767304239
-2.08163265306122,-3.30612244897959,-0.831339553734499
-2.08163265306122,-3.06122448979592,-0.73423551413832
-2.08163265306122,-2.81632653061224,-0.642613842805923
-2.08163265306122,-2.57142857142857,-0.559570768004795
-2.08163265306122,-2.3265306122449,-0.487516611150575
-2.08163265306122,-2.08163265306122,-0.428194778352459
-2.08163265306122,-1.83673469387755,-0.382699984322274
-2.08163265306122,-1.59183673469388,-0.351490830579425
-2.08163265306122,-1.3469387755102,-0.334399983031651
-2.08163265306122,-1.10204081632653,-0.330651410806293
-2.08163265306122,-0.857142857142857,-0.338897385972789
-2.08163265306122,-0.612244897959184,-0.357287580194124
-2.08163265306122,-0.36734693877551,-0.383578644002149
-2.08163265306122,-0.122448979591837,-0.415285831045868
-2.08163265306122,0.122448979591837,-0.449869842746365
-2.08163265306122,0.36734693877551,-0.48494377451509
-2.08163265306122,0.612244897959184,-0.518478516135523
-2.08163265306122,0.857142857142857,-0.54898155468996
-2.08163265306122,1.10204081632653,-0.575624630002381
-2.08163265306122,1.3469387755102,-0.598300159406038
-2.08163265306122,1.59183673469388,-0.617594117095677
-2.08163265306122,1.83673469387755,-0.634672881517055
-2.08163265306122,2.08163265306122,-0.651091897854829
-2.08163265306122,2.3265306122449,-0.668543308010999
-2.08163265306122,2.57142857142857,-0.688566788443797
-2.08163265306122,2.81632653061224,-0.71225209455245
-2.08163265306122,3.06122448979592,-0.739963277749372
-2.08163265306122,3.30612244897959,-0.771113796384791
-2.08163265306122,3.55102040816327,-0.804019625874307
-2.08163265306122,3.79591836734694,-0.83585471670346
-2.08163265306122,4.04081632653061,-0.862729994011645
-2.08163265306122,4.28571428571429,-0.879913024568168
-2.08163265306122,4.53061224489796,-0.882199156941773
-2.08163265306122,4.77551020408163,-0.864434409701205
-2.08163265306122,5.02040816326531,-0.822173571444615
-2.08163265306122,5.26530612244898,-0.752432502797317
-2.08163265306122,5.51020408163265,-0.65446180219318
-2.08163265306122,5.75510204081633,-0.530432859525249
-2.08163265306122,6,-0.385893479369905
-1.83673469387755,-6,-1.03329871915559
-1.83673469387755,-5.75510204081633,-1.14363163870584
-1.83673469387755,-5.51020408163265,-1.23575293412441
-1.83673469387755,-5.26530612244898,-1.30260069264226
-1.83673469387755,-5.02040816326531,-1.34029632398668
-1.83673469387755,-4.77551020408163,-1.34790688351278
-1.83673469387755,-4.53061224489796,-1.326941815655
-1.83673469387755,-4.28571428571429,-1.28072581207909
-1.83673469387755,-4.04081632653061,-1.21376013468256
-1.83673469387755,-3.79591836734694,-1.13114907318127
-1.83673469387755,-3.55102040816327,-1.03813392021663
-1.83673469387755,-3.30612244897959,-0.939748456980964
-1.83673469387755,-3.06122448979592,-0.840589284164021
-1.83673469387755,-2.81632653061224,-0.744681433673244
-1.83673469387755,-2.57142857142857,-0.655413625512532
-1.83673469387755,-2.3265306122449,-0.575517029797139
-1.83673469387755,-2.08163265306122,-0.507065174174446
-1.83673469387755,-1.83673469387755,-0.451479430248704
-1.83673469387755,-1.59183673469388,-0.409532947057739
-1.83673469387755,-1.3469387755102,-0.381354428125544
-1.83673469387755,-1.10204081632653,-0.366440138515763
-1.83673469387755,-0.857142857142857,-0.363686532913483
-1.83673469387755,-0.612244897959184,-0.37145600745769
-1.83673469387755,-0.36734693877551,-0.387684405029575
-1.83673469387755,-0.122448979591837,-0.410031840138707
-1.83673469387755,0.122448979591837,-0.436069661682603
-1.83673469387755,0.36734693877551,-0.463487802604444
-1.83673469387755,0.612244897959184,-0.490300176560513
-1.83673469387755,0.857142857142857,-0.51502254883081
-1.83673469387755,1.10204081632653,-0.536798142046041
-1.83673469387755,1.3469387755102,-0.555451091114022
-1.83673469387755,1.59183673469388,-0.571455985480179
-1.83673469387755,1.83673469387755,-0.58582184702141
-1.83673469387755,2.08163265306122,-0.599899434806349
-1.83673469387755,2.3265306122449,-0.615130230218721
-1.83673469387755,2.57142857142857,-0.632762660612582
-1.83673469387755,2.81632653061224,-0.65356543762393
-1.83673469387755,3.06122448979592,-0.677569301670971
-1.83673469387755,3.30612244897959,-0.703867466270076
-1.83673469387755,3.55102040816327,-0.730502375923204
-1.83673469387755,3.79591836734694,-0.754462650604957
-1.83673469387755,4.04081632653061,-0.771809454650049
-1.83673469387755,4.28571428571429,-0.777945480108416
-1.83673469387755,4.53061224489796,-0.768031051857733
-1.83673469387755,4.77551020408163,-0.737538870072478
-1.83673469387755,5.02040816326531,-0.682920026311041
-1.83673469387755,5.26530612244898,-0.602328482713412
-1.83673469387755,5.51020408163265,-0.496320364543079
-1.83673469387755,5.75510204081633,-0.368412131420399
-1.83673469387755,6,-0.225355272569105
-1.59183673469388,-6,-1.06387140702057
-1.59183673469388,-5.75510204081633,-1.17135382676889
-1.59183673469388,-5.51020408163265,-1.26505709547816
-1.59183673469388,-5.26530612244898,-1.33697904149378
-1.59183673469388,-5.02040816326531,-1.38210423565869
-1.59183673469388,-4.77551020408163,-1.39832973027878
-1.59183673469388,-4.53061224489796,-1.38608391220047
-1.59183673469388,-4.28571428571429,-1.3477761381743
-1.59183673469388,-4.04081632653061,-1.28719307703752
-1.59183673469388,-3.79591836734694,-1.20892680152296
-1.59183673469388,-3.55102040816327,-1.11788768479861
-1.59183673469388,-3.30612244897959,-1.01892703044786
-1.59183673469388,-3.06122448979592,-0.916572408822079
-1.59183673469388,-2.81632653061224,-0.814863371345544
-1.59183673469388,-2.57142857142857,-0.717266116598982
-1.59183673469388,-2.3265306122449,-0.626642060109854
-1.59183673469388,-2.08163265306122,-0.545246380561234
-1.59183673469388,-1.83673469387755,-0.474737654560467
-1.59183673469388,-1.59183673469388,-0.416187487053593
-1.59183673469388,-1.3469387755102,-0.370087943675898
-1.59183673469388,-1.10204081632653,-0.336362594467844
-1.59183673469388,-0.857142857142857,-0.314392171331441
-1.59183673469388,-0.612244897959184,-0.303066949343534
-1.59183673469388,-0.36734693877551,-0.30087475777715
-1.59183673469388,-0.122448979591837,-0.306026902172327
-1.59183673469388,0.122448979591837,-0.316615949836776
-1.59183673469388,0.36734693877551,-0.330791318026401
-1.59183673469388,0.612244897959184,-0.346932699817549
-1.59183673469388,0.857142857142857,-0.363798760820329
-1.59183673469388,1.10204081632653,-0.38062968612781
-1.59183673469388,1.3469387755102,-0.397186791705886
-1.59183673469388,1.59183673469388,-0.413719729476085
-1.59183673469388,1.83673469387755,-0.430860658236767
-1.59183673469388,2.08163265306122,-0.449453845245332
-1.59183673469388,2.3265306122449,-0.470337317922065
-1.59183673469388,2.57142857142857,-0.494099496577681
-1.59183673469388,2.81632653061224,-0.520837717438206
-1.59183673469388,3.06122448979592,-0.549947157021584
-1.59183673469388,3.30612244897959,-0.579968201164082
-1.59183673469388,3.55102040816327,-0.608518209790742
-1.59183673469388,3.79591836734694,-0.632330216614249
-1.59183673469388,4.04081632653061,-0.647416273546033
-1.59183673469388,4.28571428571429,-0.649366250277704
-1.59183673469388,4.53061224489796,-0.633782765121808
-1.59183673469388,4.77551020408163,-0.59683816745582
-1.59183673469388,5.02040816326531,-0.535919059999226
-1.59183673469388,5.26530612244898,-0.450297784730932
-1.59183673469388,5.51020408163265,-0.341740607780049
-1.59183673469388,5.75510204081633,-0.214933758152611
-1.59183673469388,6,-0.0775888196027754
-1.3469387755102,-6,-1.09255309700618
-1.3469387755102,-5.75510204081633,-1.19488889948899
-1.3469387755102,-5.51020408163265,-1.28730641769579
-1.3469387755102,-5.26530612244898,-1.36114723743301
-1.3469387755102,-5.02040816326531,-1.41051819588678
-1.3469387755102,-4.77551020408163,-1.43235704343568
-1.3469387755102,-4.53061224489796,-1.42616030053847
-1.3469387755102,-4.28571428571429,-1.39350491264256
-1.3469387755102,-4.04081632653061,-1.33748079335657
-1.3469387755102,-3.79591836734694,-1.26212559849418
-1.3469387755102,-3.55102040816327,-1.17192413145752
-1.3469387755102,-3.30612244897959,-1.07140773974327
-1.3469387755102,-3.06122448979592,-0.964866397689443
-1.3469387755102,-2.81632653061224,-0.856168617041042
-1.3469387755102,-2.57142857142857,-0.748671876177796
-1.3469387755102,-2.3265306122449,-0.645198865081578
-1.3469387755102,-2.08163265306122,-0.548052601963163
-1.3469387755102,-1.83673469387755,-0.45904631077463
-1.3469387755102,-1.59183673469388,-0.37953109140854
-1.3469387755102,-1.3469387755102,-0.310414112671972
-1.3469387755102,-1.10204081632653,-0.252169772035719
-1.3469387755102,-0.857142857142857,-0.20485336668536
-1.3469387755102,-0.612244897959184,-0.168129470879145
-1.3469387755102,-0.36734693877551,-0.141324999492581
-1.3469387755102,-0.122448979591837,-0.123510933365717
-1.3469387755102,0.122448979591837,-0.113608962188789
-1.3469387755102,0.36734693877551,-0.110512143994039
-1.3469387755102,0.612244897959184,-0.113203852327472
-1.3469387755102,0.857142857142857,-0.120857654437914
-1.3469387755102,1.10204081632653,-0.132902323479914
-1.3469387755102,1.3469387755102,-0.149040306641266
-1.3469387755102,1.59183673469388,-0.169213741701499
-1.3469387755102,1.83673469387755,-0.193518611146736
-1.3469387755102,2.08163265306122,-0.222074045970532
-1.3469387755102,2.3265306122449,-0.254859524414528
-1.3469387755102,2.57142857142857,-0.291537339236824
-1.3469387755102,2.81632653061224,-0.33128101780871
-1.3469387755102,3.06122448979592,-0.372632334929729
-1.3469387755102,3.30612244897959,-0.413410220347669
-1.3469387755102,3.55102040816327,-0.450694259998753
-1.3469387755102,3.79591836734694,-0.480903453146305
-1.3469387755102,4.04081632653061,-0.499986909696029
-1.3469387755102,4.28571428571429,-0.503736359731111
-1.3469387755102,4.53061224489796,-0.48821953493949
-1.3469387755102,4.77551020408163,-0.450317551509283
-1.3469387755102,5.02040816326531,-0.38832784197899
-1.3469387755102,5.26530612244898,-0.302567699900892
-1.3469387755102,5.51020408163265,-0.195884899166945
-1.3469387755102,5.75510204081633,-0.0739565355600173
-1.3469387755102,6,0.0547566162153893
-1.10204081632653,-6,-1.11790495913574
-1.10204081632653,-5.75510204081633,-1.21382376375172
-1.10204081632653,-5.51020408163265,-1.30303109629344
-1.10204081632653,-5.26530612244898,-1.37644099454651
-1.10204081632653,-5.02040816326531,-1.42751584668645
-1.10204081632653,-4.77551020408163,-1.45244650851914
-1.10204081632653,-4.53061224489796,-1.44997173330882
-1.10204081632653,-4.28571428571429,-1.42096153293914
-1.10204081632653,-4.04081632653061,-1.36788121904785
-1.10204081632653,-3.79591836734694,-1.29423236969232
-1.10204081632653,-3.55102040816327,-1.20404162134592
-1.10204081632653,-3.30612244897959,-1.10144287266329
-1.10204081632653,-3.06122448979592,-0.990375496671694
-1.10204081632653,-2.81632653061224,-0.874401246147079
-1.10204081632653,-2.57142857142857,-0.756626120675752
-1.10204081632653,-2.3265306122449,-0.639701406964042
-1.10204081632653,-2.08163265306122,-0.525871724676192
-1.10204081632653,-1.83673469387755,-0.417038268119753
-1.10204081632653,-1.59183673469388,-0.314812365310885
-1.10204081632653,-1.3469387755102,-0.22054602932127
-1.10204081632653,-1.10204081632653,-0.135338911551201
-1.10204081632653,-0.857142857142857,-0.0600311767346254
-1.10204081632653,-0.612244897959184,0.00480344375274196
-1.10204081632653,-0.36734693877551,0.0588514940697479
-1.10204081632653,-0.122448979591837,0.102033557157432
-1.10204081632653,0.122448979591837,0.13445876725753
-1.10204081632653,0.36734693877551,0.156367698418872
-1.10204081632653,0.612244897959184,0.168075155686662
-1.10204081632653,0.857142857142857,0.169924891806153
-1.10204081632653,1.10204081632653,0.162266021521972
-1.10204081632653,1.3469387755102,0.145457119951964
-1.10204081632653,1.59183673469388,0.119899822218441
-1.10204081632653,1.83673469387755,0.0860999123149187
-1.10204081632653,2.08163265306122,0.0447506374108547
-1.10204081632653,2.3265306122449,-0.00316978895910984
-1.10204081632653,2.57142857142857,-0.0562970445983439
-1.10204081632653,2.81632653061224,-0.112788886755957
-1.10204081632653,3.06122448979592,-0.170257975930965
-1.10204081632653,3.30612244897959,-0.225746693113422
-1.10204081632653,3.55102040816327,-0.275762635154552
-1.10204081632653,3.79591836734694,-0.316393362276591
-1.10204081632653,4.04081632653061,-0.343516440009164
-1.10204081632653,4.28571428571429,-0.353114677734392
-1.10204081632653,4.53061224489796,-0.341695511995286
-1.10204081632653,4.77551020408163,-0.306796832702292
-1.10204081632653,5.02040816326531,-0.247539149539311
-1.10204081632653,5.26530612244898,-0.165157237612756
-1.10204081632653,5.51020408163265,-0.0634167503994023
-1.10204081632653,5.75510204081633,0.0512012932243761
-1.10204081632653,6,0.169674342598202
-0.857142857142857,-6,-1.13827619795188
-0.857142857142857,-5.75510204081633,-1.22737047471092
-0.857142857142857,-5.51020408163265,-1.31228572568082
-0.857142857142857,-5.26530612244898,-1.38368519914024
-0.857142857142857,-5.02040816326531,-1.43459155085889
-0.857142857142857,-4.77551020408163,-1.46065596426128
-0.857142857142857,-4.53061224489796,-1.46004934765113
-0.857142857142857,-4.28571428571429,-1.43309317230178
-0.857142857142857,-4.04081632653061,-1.38174560950787
-0.857142857142857,-3.79591836734694,-1.30904337103586
-0.857142857142857,-3.55102040816327,-1.21857835842807
-0.857142857142857,-3.30612244897959,-1.11406516019335
-0.857142857142857,-3.06122448979592,-0.999032312863842
-0.857142857142857,-2.81632653061224,-0.876647575999285
-0.857142857142857,-2.57142857142857,-0.749666122276978
-0.857142857142857,-2.3265306122449,-0.620472616886942
-0.857142857142857,-2.08163265306122,-0.491176736098006
-0.857142857142857,-1.83673469387755,-0.363719463155861
-0.857142857142857,-1.59183673469388,-0.239955164395812
-0.857142857142857,-1.3469387755102,-0.121689634848955
-0.857142857142857,-1.10204081632653,-0.0106720852077256
-0.857142857142857,-0.857142857142857,0.0914462795720239
-0.857142857142857,-0.612244897959184,0.183167063762841
-0.857142857142857,-0.36734693877551,0.263193871509008
-0.857142857142857,-0.122448979591837,0.330464214740241
-0.857142857142857,0.122448979591837,0.384162055836004
-0.857142857142857,0.36734693877551,0.423716751481961
-0.857142857142857,0.612244897959184,0.448797892953465
-0.857142857142857,0.857142857142857,0.45931494623659
-0.857142857142857,1.10204081632653,0.455427165214321
-0.857142857142857,1.3469387755102,0.437565068216423
-0.857142857142857,1.59183673469388,0.406461491756434
-0.857142857142857,1.83673469387755,0.363188548598101
-0.857142857142857,2.08163265306122,0.30919644348047
-0.857142857142857,2.3265306122449,0.246350194903062
-0.857142857142857,2.57142857142857,0.176959957581943
-0.857142857142857,2.81632653061224,0.103799229200253
-0.857142857142857,3.06122448979592,0.0301026507684492
-0.857142857142857,3.30612244897959,-0.0404682043018953
-0.857142857142857,3.55102040816327,-0.103905829156125
-0.857142857142857,3.79591836734694,-0.156001148596045
-0.857142857142857,4.04081632653061,-0.192566821508238
-0.857142857142857,4.28571428571429,-0.20974976434593
-0.857142857142857,4.53061224489796,-0.204432353527691
-0.857142857142857,4.77551020408163,-0.174704711569125
-0.857142857142857,5.02040816326531,-0.120367550075839
-0.857142857142857,5.26530612244898,-0.043398160753489
-0.857142857142857,5.51020408163265,0.0517146697716828
-0.857142857142857,5.75510204081633,0.157881404673615
-0.857142857142857,6,0.265688094520525
-0.612244897959184,-6,-1.15209107512865
-0.612244897959184,-5.75510204081633,-1.23464290564803
-0.612244897959184,-5.51020408163265,-1.31488919223212
-0.612244897959184,-5.26530612244898,-1.38337463674951
-0.612244897959184,-5.02040816326531,-1.43285969661205
-0.612244897959184,-4.77551020408163,-1.45865424533554
-0.612244897959184,-4.53061224489796,-1.45855952773548
-0.612244897959184,-4.28571428571429,-1.43252945188637
-0.612244897959184,-4.04081632653061,-1.38216564547885
-0.612244897959184,-3.79591836734694,-1.31015069735354
-0.612244897959184,-3.55102040816327,-1.21970718892185
-0.612244897959184,-3.30612244897959,-1.11414976052806
-0.612244897959184,-3.06122448979592,-0.996574230863836
-0.612244897959184,-2.81632653061224,-0.869701675440742
-0.612244897959184,-2.57142857142857,-0.735867726142637
-0.612244897959184,-2.3265306122449,-0.597121971253735
-0.612244897959184,-2.08163265306122,-0.455384758110458
-0.612244897959184,-1.83673469387755,-0.312603939491185
-0.612244897959184,-1.59183673469388,-0.170863914937983
-0.612244897959184,-1.3469387755102,-0.032420628161829
-0.612244897959184,-1.10204081632653,0.100338228785557
-0.612244897959184,-0.857142857142857,0.22498725948243
-0.612244897959184,-0.612244897959184,0.339180488877768
-0.612244897959184,-0.36734693877551,0.440762151566815
-0.612244897959184,-0.122448979591837,0.527852644311329
-0.612244897959184,0.122448979591837,0.598905159493686
-0.612244897959184,0.36734693877551,0.652739662149058
-0.612244897959184,0.612244897959184,0.688565732726603
-0.612244897959184,0.857142857142857,0.706004323913724
-0.612244897959184,1.10204081632653,0.705113172075548
-0.612244897959184,1.3469387755102,0.686414793206333
-0.612244897959184,1.59183673469388,0.650922228464915
-0.612244897959184,1.83673469387755,0.600156911939415
-0.612244897959184,2.08163265306122,0.536154579887483
-0.612244897959184,2.3265306122449,0.461457493866145
-0.612244897959184,2.57142857142857,0.379092790048459
-0.612244897959184,2.81632653061224,0.292536406307566
-0.612244897959184,3.06122448979592,0.205659515441187
-0.612244897959184,3.30612244897959,0.122650273957529
-0.612244897959184,3.55102040816327,0.0478992042470775
-0.612244897959184,3.79591836734694,-0.0141666984961706
-0.612244897959184,4.04081632653061,-0.0593162065577699
-0.612244897959184,4.28571428571429,-0.0838229228604501
-0.612244897959184,4.53061224489796,-0.0848509869986196
-0.612244897959184,4.77551020408163,-0.060899986077562
-0.612244897959184,5.02040816326531,-0.0122684219740345
-0.612244897959184,5.26530612244898,0.0585317537074203
-0.612244897959184,5.51020408163265,0.146503082575976
-0.612244897959184,5.75510204081633,0.244145158921142
-0.612244897959184,6,0.341806454241681
-0.36734693877551,-6,-1.15806289478044
-0.36734693877551,-5.75510204081633,-1.23487629555012
-0.36734693877551,-5.51020408163265,-1.31062761626124
-0.36734693877551,-5.26530612244898,-1.37583998386051
-0.36734693877551,-5.02040816326531,-1.42316562002668
-0.36734693877551,-4.77551020408163,-1.44776075787016
-0.36734693877551,-4.53061224489796,-1.44725671220023
-0.36734693877551,-4.28571428571429,-1.42143256595989
-0.36734693877551,-4.04081632653061,-1.37170299632147
-0.36734693877551,-3.79591836734694,-1.30053005181387
-0.36734693877551,-3.55102040816327,-1.21085583471055
-0.36734693877551,-3.30612244897959,-1.10563583724929
-0.36734693877551,-3.06122448979592,-0.98752925709626
-0.36734693877551,-2.81632653061224,-0.858772103971312
-0.36734693877551,-2.57142857142857,-0.721223233409062
-0.36734693877551,-2.3265306122449,-0.576538636881745
-0.36734693877551,-2.08163265306122,-0.42640423748571
-0.36734693877551,-1.83673469387755,-0.272750179877596
-0.36734693877551,-1.59183673469388,-0.117883314755327
-0.36734693877551,-1.3469387755102,0.0354949206914622
-0.36734693877551,-1.10204081632653,0.18438124812544
-0.36734693877551,-0.857142857142857,0.325639540183212
-0.36734693877551,-0.612244897959184,0.45619710870716
-0.36734693877551,-0.36734693877551,0.573223101474752
-0.36734693877551,-0.122448979591837,0.674261134831305
-0.36734693877551,0.122448979591837,0.757310058681576
-0.36734693877551,0.36734693877551,0.820864036242467
-0.36734693877551,0.612244897959184,0.863930781515649
-0.36734693877551,0.857142857142857,0.8860447340079
-0.36734693877551,1.10204081632653,0.887283897666608
-0.36734693877551,1.3469387755102,0.868290054274358
-0.36734693877551,1.59183673469388,0.83028599186287
-0.36734693877551,1.83673469387755,0.775081801660483
-0.36734693877551,2.08163265306122,0.70506442310435
-0.36734693877551,2.3265306122449,0.623168333734325
-0.36734693877551,2.57142857142857,0.532828287574892
-0.36734693877551,2.81632653061224,0.437915706230157
-0.36734693877551,3.06122448979592,0.342658235221065
-0.36734693877551,3.30612244897959,0.251537698512278
-0.36734693877551,3.55102040816327,0.169156644707843
-0.36734693877551,3.79591836734694,0.100059778718575
-0.36734693877551,4.04081632653061,0.0484958391178789
-0.36734693877551,4.28571428571429,0.0181097471936327
-0.36734693877551,4.53061224489796,0.0115654386080474
-0.36734693877551,4.77551020408163,0.030117140375943
-0.36734693877551,5.02040816326531,0.073170137342785
-0.36734693877551,5.26530612244898,0.137898723610284
-0.36734693877551,5.51020408163265,0.219014409863475
-0.36734693877551,5.75510204081633,0.308794718786604
-0.36734693877551,6,0.397483419123676
-0.122448979591837,-6,-1.15534118181196
-0.122448979591837,-5.75510204081633,-1.2275863213833
-0.122448979591837,-5.51020408163265,-1.29940859773944
-0.122448979591837,-5.26530612244898,-1.36138106600921
-0.122448979591837,-5.02040816326531,-1.40618280321199
-0.122448979591837,-4.77551020408163,-1.42899265779388
-0.122448979591837,-4.53061224489796,-1.42746739163446
-0.122448979591837,-4.28571428571429,-1.40140530804016
-0.122448979591837,-4.04081632653061,-1.35220863924196
-0.122448979591837,-3.79591836734694,-1.28225864890417
-0.122448979591837,-3.55102040816327,-1.19431102342921
-0.122448979591837,-3.30612244897959,-1.09100552348053
-0.122448979591837,-3.06122448979592,-0.974560081292528
-0.122448979591837,-2.81632653061224,-0.846683485691487
-0.122448979591837,-2.57142857142857,-0.70869509455272
-0.122448979591837,-2.3265306122449,-0.56179353707391
-0.122448979591837,-2.08163265306122,-0.407382230875527
-0.122448979591837,-1.83673469387755,-0.247349783901937
-0.122448979591837,-1.59183673469388,-0.0842228708904105
-0.122448979591837,-1.3469387755102,0.0788477597550834
-0.122448979591837,-1.10204081632653,0.238255791301289
-0.122448979591837,-0.857142857142857,0.390207720338347
-0.122448979591837,-0.612244897959184,0.531017142030641
-0.122448979591837,-0.36734693877551,0.657358131350601
-0.122448979591837,-0.122448979591837,0.766437651094912
-0.122448979591837,0.122448979591837,0.856080046677957
-0.122448979591837,0.36734693877551,0.924743187157521
-0.122448979591837,0.612244897959184,0.971498064368716
-0.122448979591837,0.857142857142857,0.99600130210565
-0.122448979591837,1.10204081632653,0.998478275582916
-0.122448979591837,1.3469387755102,0.979720615013907
-0.122448979591837,1.59183673469388,0.941091557372275
-0.122448979591837,1.83673469387755,0.884528453756296
-0.122448979591837,2.08163265306122,0.812533056846795
-0.122448979591837,2.3265306122449,0.728144384506638
-0.122448979591837,2.57142857142857,0.634893006079732
-0.122448979591837,2.81632653061224,0.536737383483753
-0.122448979591837,3.06122448979592,0.437981634530973
-0.122448979591837,3.30612244897959,0.343170305162829
-0.122448979591837,3.55102040816327,0.256950937649371
-0.122448979591837,3.79591836734694,0.183891418656301
-0.122448979591837,4.04081632653061,0.128238409259491
-0.122448979591837,4.28571428571429,0.0936074837330002
-0.122448979591837,4.53061224489796,0.082606255474489
-0.122448979591837,4.77551020408163,0.0964091515788312
-0.122448979591837,5.02040816326531,0.134325702289291
-0.122448979591837,5.26530612244898,0.193430592285515
-0.122448979591837,5.51020408163265,0.268348554676658
-0.122448979591837,5.75510204081633,0.351303595158259
-0.122448979591837,6,0.432541409629873
0.122448979591837,-6,-1.14360154366586
0.122448979591837,-5.75510204081633,-1.21267024024831
0.122448979591837,-5.51020408163265,-1.28136268353967
0.122448979591837,-5.26530612244898,-1.34035773037859
0.122448979591837,-5.02040816326531,-1.38248278230595
0.122448979591837,-4.77551020408163,-1.4031042558376
0.122448979591837,-4.53061224489796,-1.40009051220422
0.122448979591837,-4.28571428571429,-1.37344535652536
0.122448979591837,-4.04081632653061,-1.32472596851126
0.122448979591837,-3.79591836734694,-1.25636528854399
0.122448979591837,-3.55102040816327,-1.17101846826145
0.122448979591837,-3.30612244897959,-1.07104341821571
0.122448979591837,-3.06122448979592,-0.958201146792863
0.122448979591837,-2.81632653061224,-0.833618862213657
0.122448979591837,-2.57142857142857,-0.698001065198544
0.122448979591837,-2.3265306122449,-0.552013433408094
0.122448979591837,-2.08163265306122,-0.396719498015759
0.122448979591837,-1.83673469387755,-0.23393779360126
0.122448979591837,-1.59183673469388,-0.0664143054663172
0.122448979591837,-1.3469387755102,0.102236048549395
0.122448979591837,-1.10204081632653,0.267794867632692
0.122448979591837,-0.857142857142857,0.425831702600584
0.122448979591837,-0.612244897959184,0.572115558068614
0.122448979591837,-0.36734693877551,0.702952370607375
0.122448979591837,-0.122448979591837,0.815393376757828
0.122448979591837,0.122448979591837,0.907307166673707
0.122448979591837,0.36734693877551,0.977346803830203
0.122448979591837,0.612244897959184,1.02486187594539
0.122448979591837,0.857142857142857,1.04980291128454
0.122448979591837,1.10204081632653,1.05264922075476
0.122448979591837,1.3469387755102,1.03437081509325
0.122448979591837,1.59183673469388,0.996418766876361
0.122448979591837,1.83673469387755,0.940730133648372
0.122448979591837,2.08163265306122,0.869732925756136
0.122448979591837,2.3265306122449,0.786340523523681
0.122448979591837,2.57142857142857,0.693929748592649
0.122448979591837,2.81632653061224,0.5962997232922
0.122448979591837,3.06122448979592,0.497608550794462
0.122448979591837,3.30612244897959,0.402282090897533
0.122448979591837,3.55102040816327,0.31488515259492
0.122448979591837,3.79591836734694,0.239942296066194
0.122448979591837,4.04081632653061,0.181695261231918
0.122448979591837,4.28571428571429,0.143788695964835
0.122448979591837,4.53061224489796,0.128886659735557
0.122448979591837,4.77551020408163,0.138239743048995
0.122448979591837,5.02040816326531,0.171245690368518
0.122448979591837,5.26530612244898,0.225072546115844
0.122448979591837,5.51020408163265,0.294437890719606
0.122448979591837,5.75510204081633,0.371653865235894
0.122448979591837,6,0.447046831625004
0.36734693877551,-6,-1.12308657944557
0.36734693877551,-5.75510204081633,-1.19045402765524
0.36734693877551,-5.51020408163265,-1.256891479662
0.36734693877551,-5.26530612244898,-1.31323368292823
0.36734693877551,-5.02040816326531,-1.35256985332834
0.36734693877551,-4.77551020408163,-1.3706085059512
0.36734693877551,-4.53061224489796,-1.3656029331006
0.36734693877551,-4.28571428571429,-1.33793395354689
0.36734693877551,-4.04081632653061,-1.28946524864097
0.36734693877551,-3.79591836734694,-1.22279818938629
0.36734693877551,-3.55102040816327,-1.1405589501722
0.36734693877551,-3.30612244897959,-1.04484547850949
0.36734693877551,-3.06122448979592,-0.936936837348413
0.36734693877551,-2.81632653061224,-0.817317079367247
0.36734693877551,-2.57142857142857,-0.685994337169113
0.36734693877551,-2.3265306122449,-0.543019511605937
0.36734693877551,-2.08163265306122,-0.389052093391077
0.36734693877551,-1.83673469387755,-0.225805657735002
0.36734693877551,-1.59183673469388,-0.0562417982009892
0.36734693877551,-1.3469387755102,0.115541276341713
0.36734693877551,-1.10204081632653,0.284687316935326
0.36734693877551,-0.857142857142857,0.446115749348453
0.36734693877551,-0.612244897959184,0.595067099009989
0.36734693877551,-0.36734693877551,0.727534122193423
0.36734693877551,-0.122448979591837,0.840506135267359
0.36734693877551,0.122448979591837,0.932019328322019
0.36734693877551,0.36734693877551,1.00105874933943
0.36734693877551,0.612244897959184,1.04738360077961
0.36734693877551,0.857142857142857,1.07134511274487
0.36734693877551,1.10204081632653,1.07374451428714
0.36734693877551,1.3469387755102,1.0557505298012
0.36734693877551,1.59183673469388,1.01887232833624
0.36734693877551,1.83673469387755,0.964970469756836
0.36734693877551,2.08163265306122,0.896285102956053
0.36734693877551,2.3265306122449,0.815463960902834
0.36734693877551,2.57142857142857,0.725578134435914
0.36734693877551,2.81632653061224,0.63011776534238
0.36734693877551,3.06122448979592,0.532961081968865
0.36734693877551,3.30612244897959,0.438308759863806
0.36734693877551,3.55102040816327,0.35057279113898
0.36734693877551,3.79591836734694,0.274206858714183
0.36734693877551,4.04081632653061,0.213465720636539
0.36734693877551,4.28571428571429,0.172086165572256
0.36734693877551,4.53061224489796,0.152893027815403
0.36734693877551,4.77551020408163,0.157351027893922
0.36734693877551,5.02040816326531,0.185106072955845
0.36734693877551,5.26530612244898,0.233585666149035
0.36734693877551,5.51020408163265,0.297752723243385
0.36734693877551,5.75510204081633,0.37012366104466
0.36734693877551,6,0.441161567204437
0.612244897959184,-6,-1.09460255786581
0.612244897959184,-5.75510204081633,-1.1616881182093
0.612244897959184,-5.51020408163265,-1.22666282489643
0.612244897959184,-5.26530612244898,-1.28057170951864
0.612244897959184,-5.02040816326531,-1.31687738761923
0.612244897959184,-4.77551020408163,-1.33177623032362
0.612244897959184,-4.53061224489796,-1.32406470617148
0.612244897959184,-4.28571428571429,-1.29465258311878
0.612244897959184,-4.04081632653061,-1.24584047417978
0.612244897959184,-3.79591836734694,-1.18049587438069
0.612244897959184,-3.55102040816327,-1.101274057544
0.612244897959184,-3.30612244897959,-1.0100294535769
0.612244897959184,-3.06122448979592,-0.907537275624205
0.612244897959184,-2.81632653061224,-0.793586656312547
0.612244897959184,-2.57142857142857,-0.667420398550444
0.612244897959184,-2.3265306122449,-0.528403167751402
0.612244897959184,-2.08163265306122,-0.376730257790626
0.612244897959184,-1.83673469387755,-0.21397132435047
0.612244897959184,-1.59183673469388,-0.043289644225102
0.612244897959184,-1.3469387755102,0.1307249490041
0.612244897959184,-1.10204081632653,0.302555908248493
0.612244897959184,-0.857142857142857,0.466446826031033
0.612244897959184,-0.612244897959184,0.617091183066629
0.612244897959184,-0.36734693877551,0.750164375005589
0.612244897959184,-0.122448979591837,0.862606591287843
0.612244897959184,0.122448979591837,0.952649275128462
0.612244897959184,0.36734693877551,1.01964630503537
0.612244897959184,0.612244897959184,1.0638051014543
0.612244897959184,0.857142857142857,1.08591056569501
0.612244897959184,1.10204081632653,1.08710722808384
0.612244897959184,1.3469387755102,1.06876859179192
0.612244897959184,1.59183673469388,1.03245136123679
0.612244897959184,1.83673469387755,0.979913317271366
0.612244897959184,2.08163265306122,0.913167442509575
0.612244897959184,2.3265306122449,0.834547504602035
0.612244897959184,2.57142857142857,0.746766421646676
0.612244897959184,2.81632653061224,0.652954200297163
0.612244897959184,3.06122448979592,0.556664975097673
0.612244897959184,3.30612244897959,0.461842593037251
0.612244897959184,3.55102040816327,0.372732535704387
0.612244897959184,3.79591836734694,0.293726663697493
0.612244897959184,4.04081632653061,0.229128348218412
0.612244897959184,4.28571428571429,0.182830859338106
0.612244897959184,4.53061224489796,0.157912774848379
0.612244897959184,4.77551020408163,0.156171254095782
0.612244897959184,5.02040816326531,0.177636719254453
0.612244897959184,5.26530612244898,0.220138597320638
0.612244897959184,5.51020408163265,0.279017021333745
0.612244897959184,5.75510204081633,0.347093214458159
0.612244897959184,6,0.415013160272871
0.857142857142857,-6,-1.05947182812037
0.857142857142857,-5.75510204081633,-1.12749177896867
0.857142857142857,-5.51020408163265,-1.19155321015092
0.857142857142857,-5.26530612244898,-1.24298075541618
0.857142857142857,-5.02040816326531,-1.27572668755877
0.857142857142857,-4.77551020408163,-1.28661459221743
0.857142857142857,-4.53061224489796,-1.27512618702797
0.857142857142857,-4.28571428571429,-1.24282956500962
0.857142857142857,-4.04081632653061,-1.19256888382666
0.857142857142857,-3.79591836734694,-1.12755646314454
0.857142857142857,-3.55102040816327,-1.05052635186913
0.857142857142857,-3.30612244897959,-0.963111994904843
0.857142857142857,-3.06122448979592,-0.865584018420519
0.857142857142857,-2.81632653061224,-0.757017644145732
0.857142857142857,-2.57142857142857,-0.635858608041231
0.857142857142857,-2.3265306122449,-0.500746389785208
0.857142857142857,-2.08163265306122,-0.351371163074401
0.857142857142857,-1.83673469387755,-0.18912048874095
0.857142857142857,-1.59183673469388,-0.0173279232574382
0.857142857142857,-1.3469387755102,0.158946542442798
0.857142857142857,-1.10204081632653,0.333535444468081
0.857142857142857,-0.857142857142857,0.5000028388264
0.857142857142857,-0.612244897959184,0.652478616091865
0.857142857142857,-0.36734693877551,0.786292913693985
0.857142857142857,-0.122448979591837,0.898300172453363
0.857142857142857,0.122448979591837,0.986885265690925
0.857142857142857,0.36734693877551,1.0517279241331
0.857142857142857,0.612244897959184,1.09344375647035
0.857142857142857,0.857142857142857,1.11321791581073
0.857142857142857,1.10204081632653,1.1125141862716
0.857142857142857,1.3469387755102,1.09289769832729
0.857142857142857,1.59183673469388,1.05597057186593
0.857142857142857,1.83673469387755,1.00339554068555
0.857142857142857,2.08163265306122,0.936973808354971
0.857142857142857,2.3265306122449,0.858745491687108
0.857142857142857,2.57142857142857,0.771087918433829
0.857142857142857,2.81632653061224,0.67679383950513
0.857142857142857,3.06122448979592,0.579115724818418
0.857142857142857,3.30612244897959,0.481763400591635
0.857142857142857,3.55102040816327,0.388841517263335
0.857142857142857,3.79591836734694,0.304712589654443
0.857142857142857,4.04081632653061,0.233772658987454
0.857142857142857,4.28571428571429,0.180131848571044
0.857142857142857,4.53061224489796,0.147202670430094
0.857142857142857,4.77551020408163,0.137215653108209
0.857142857142857,5.02040816326531,0.150704385535379
0.857142857142857,5.26530612244898,0.186028510787413
0.857142857142857,5.51020408163265,0.239029579481063
0.857142857142857,5.75510204081633,0.302934637813704
0.857142857142857,6,0.368627460620192
1.10204081632653,-6,-1.01943615765623
1.10204081632653,-5.75510204081633,-1.08924349768647
1.10204081632653,-5.51020408163265,-1.15253719992539
1.10204081632653,-5.26530612244898,-1.20101697270191
1.10204081632653,-5.02040816326531,-1.2292526499091
1.10204081632653,-4.77551020408163,-1.23483088264393
1.10204081632653,-4.53061224489796,-1.2180442762453
1.10204081632653,-4.28571428571429,-1.18122419636915
1.10204081632653,-4.04081632653061,-1.127839629488
1.10204081632653,-3.79591836734694,-1.06150836343128
1.10204081632653,-3.55102040816327,-0.985089712124946
1.10204081632653,-3.30612244897959,-0.90003538210494
1.10204081632653,-3.06122448979592,-0.806147909984095
1.10204081632653,-2.81632653061224,-0.701822590101352
1.10204081632653,-2.57142857142857,-0.584735323314548
1.10204081632653,-2.3265306122449,-0.452813768140666
1.10204081632653,-2.08163265306122,-0.305235441413967
1.10204081632653,-1.83673469387755,-0.143173736994715
1.10204081632653,-1.59183673469388,0.0299219075099668
1.10204081632653,-1.3469387755102,0.208589429156401
1.10204081632653,-1.10204081632653,0.386078735037514
1.10204081632653,-0.857142857142857,0.555327776852612
1.10204081632653,-0.612244897959184,0.709928663749244
1.10204081632653,-0.36734693877551,0.844857187970704
1.10204081632653,-0.122448979591837,0.956837897651276
1.10204081632653,0.122448979591837,1.04433655245628
1.10204081632653,0.36734693877551,1.1072693849136
1.10204081632653,0.612244897959184,1.14656781459122
1.10204081632653,0.857142857142857,1.16373500860578
1.10204081632653,1.10204081632653,1.16049224549867
1.10204081632653,1.3469387755102,1.13856121321536
1.10204081632653,1.59183673469388,1.09958279983205
1.10204081632653,1.83673469387755,1.04514416078308
1.10204081632653,2.08163265306122,0.976874942248663
1.10204081632653,2.3265306122449,0.896575446495206
1.10204081632653,2.57142857142857,0.806347315122277
1.10204081632653,2.81632653061224,0.708705340855548
1.10204081632653,3.06122448979592,0.606654273080745
1.10204081632653,3.30612244897959,0.503716408887045
1.10204081632653,3.55102040816327,0.403895459544986
1.10204081632653,3.79591836734694,0.311561531931431
1.10204081632653,4.04081632653061,0.231243128582816
1.10204081632653,4.28571428571429,0.167316770362622
1.10204081632653,4.53061224489796,0.123594757262275
1.10204081632653,4.77551020408163,0.102827684467537
1.10204081632653,5.02040816326531,0.106160614132901
1.10204081632653,5.26530612244898,0.132608742742127
1.10204081632653,5.51020408163265,0.178646392918832
1.10204081632653,5.75510204081633,0.238026115441532
1.10204081632653,6,0.301954119010727
1.3469387755102,-6,-0.976502531733745
1.3469387755102,-5.75510204081633,-1.04841328934383
1.3469387755102,-5.51020408163265,-1.11052414496886
1.3469387755102,-5.26530612244898,-1.1550429027009
1.3469387755102,-5.02040816326531,-1.1773033242838
1.3469387755102,-4.77551020408163,-1.1757903061086
1.3469387755102,-4.53061224489796,-1.15171647328096
1.3469387755102,-4.28571428571429,-1.10825533191403
1.3469387755102,-4.04081632653061,-1.04955481590198
1.3469387755102,-3.79591836734694,-0.979680030221134
1.3469387755102,-3.55102040816327,-0.901660235404281
1.3469387755102,-3.30612244897959,-0.816825454431864
1.3469387755102,-3.06122448979592,-0.724590749942865
1.3469387755102,-2.81632653061224,-0.622767600941174
1.3469387755102,-2.57142857142857,-0.508358606344301
1.3469387755102,-2.3265306122449,-0.378655238384752
1.3469387755102,-2.08163265306122,-0.232355965982669
1.3469387755102,-1.83673469387755,-0.0703977760722462
1.3469387755102,-1.59183673469388,0.103733296932421
1.3469387755102,-1.3469387755102,0.284296459225235
1.3469387755102,-1.10204081632653,0.464102082886047
1.3469387755102,-0.857142857142857,0.635595573606705
1.3469387755102,-0.612244897959184,0.791928639337401
1.3469387755102,-0.36734693877551,0.927766382248069
1.3469387755102,-0.122448979591837,1.03968836325499
1.3469387755102,0.122448979591837,1.12617467497999
1.3469387755102,0.36734693877551,1.18727643739851
1.3469387755102,0.612244897959184,1.22412492032337
1.3469387755102,0.857142857142857,1.2384312126385
1.3469387755102,1.10204081632653,1.2320858964165
1.3469387755102,1.3469387755102,1.20691076286796
1.3469387755102,1.59183673469388,1.16456399339742
1.3469387755102,1.83673469387755,1.10656814945812
1.3469387755102,2.08163265306122,1.03441803435609
1.3469387755102,2.3265306122449,0.949727481532254
1.3469387755102,2.57142857142857,0.854382768610195
1.3469387755102,2.81632653061224,0.750679414134635
1.3469387755102,3.06122448979592,0.641425181164058
1.3469387755102,3.30612244897959,0.529994470018024
1.3469387755102,3.55102040816327,0.420318991140861
1.3469387755102,3.79591836734694,0.316798569278755
1.3469387755102,4.04081632653061,0.224116256968481
1.3469387755102,4.28571428571429,0.146945640820497
1.3469387755102,4.53061224489796,0.089547041469168
1.3469387755102,4.77551020408163,0.0552644701802422
1.3469387755102,5.02040816326531,0.0459570628698347
1.3469387755102,5.26530612244898,0.0614261814221332
1.3469387755102,5.51020408163265,0.0989293027357379
1.3469387755102,5.75510204081633,0.152898482150182
1.3469387755102,6,0.214996179199511
1.59183673469388,-6,-0.932721851149057
1.59183673469388,-5.75510204081633,-1.00633409500367
1.59183673469388,-5.51020408163265,-1.06614556101477
1.59183673469388,-5.26530612244898,-1.10505296541963
1.59183673469388,-5.02040816326531,-1.11932417638356
1.59183673469388,-4.77551020408163,-1.10847844027054
1.59183673469388,-4.53061224489796,-1.0747400887198
1.59183673469388,-4.28571428571429,-1.02217507629663
1.59183673469388,-4.04081632653061,-0.95563381621228
1.59183673469388,-3.79591836734694,-0.879647618286035
1.59183673469388,-3.55102040816327,-0.797453580710157
1.59183673469388,-3.30612244897959,-0.710335015322916
1.59183673469388,-3.06122448979592,-0.617437586810624
1.59183673469388,-2.81632653061224,-0.516140314369621
1.59183673469388,-2.57142857142857,-0.402932136814502
1.59183673469388,-2.3265306122449,-0.274601813894749
1.59183673469388,-2.08163265306122,-0.129441682291184
1.59183673469388,-1.83673469387755,0.0318591468427931
1.59183673469388,-1.59183673469388,0.205879220762281
1.59183673469388,-1.3469387755102,0.3867741953941
1.59183673469388,-1.10204081632653,0.567131183007441
1.59183673469388,-0.857142857142857,0.739119155175623
1.59183673469388,-0.612244897959184,0.895626549285499
1.59183673469388,-0.36734693877551,1.0311187552626
1.59183673469388,-0.122448979591837,1.14206465960141
1.59183673469388,0.122448979591837,1.22692244220897
1.59183673469388,0.36734693877551,1.28578984289567
1.59183673469388,0.612244897959184,1.31988232380069
1.59183673469388,0.857142857142857,1.33100026050978
1.59183673469388,1.10204081632653,1.32110140756627
1.59183673469388,1.3469387755102,1.29203413426044
1.59183673469388,1.59183673469388,1.24543339089114
1.59183673469388,1.83673469387755,1.18274748289217
1.59183673469388,2.08163265306122,1.10535085030962
1.59183673469388,2.3265306122449,1.01470031702331
1.59183673469388,2.57142857142857,0.912501600397046
1.59183673469388,2.81632653061224,0.800862609912714
1.59183673469388,3.06122448979592,0.682416547679707
1.59183673469388,3.30612244897959,0.560400211117385
1.59183673469388,3.55102040816327,0.438672213037025
1.59183673469388,3.79591836734694,0.321653990289655
1.59183673469388,4.04081632653061,0.214175629823999
1.59183673469388,4.28571428571429,0.121210805641365
1.59183673469388,4.53061224489796,0.0474923964677028
1.59183673469388,4.77551020408163,-0.00298584324740407
1.59183673469388,5.02040816326531,-0.027555097458022
1.59183673469388,5.26530612244898,-0.0254905157356028
1.59183673469388,5.51020408163265,0.00142276693425532
1.59183673469388,5.75510204081633,0.0484936868707079
1.59183673469388,6,0.108038022281322
1.83673469387755,-6,-0.889894332916009
1.83673469387755,-5.75510204081633,-0.963915409161232
1.83673469387755,-5.51020408163265,-1.01950413921137
1.83673469387755,-5.26530612244898,-1.05048142339856
1.83673469387755,-5.02040816326531,-1.05424483715993
1.83673469387755,-4.77551020408163,-1.03148340623159
1.83673469387755,-4.53061224489796,-0.985504030419887
1.83673469387755,-4.28571428571429,-0.92128236370898
1.83673469387755,-4.04081632653061,-0.844358403211795
1.83673469387755,-3.79591836734694,-0.759717461216494
1.83673469387755,-3.55102040816327,-0.670823943425184
1.83673469387755,-3.30612244897959,-0.578988359190793
1.83673469387755,-3.06122448979592,-0.483222326849268
1.83673469387755,-2.81632653061224,-0.380656152380956
1.83673469387755,-2.57142857142857,-0.267465222612197
1.83673469387755,-2.3265306122449,-0.140108125330571
1.83673469387755,-2.08163265306122,0.00342812419933713
1.83673469387755,-1.83673469387755,0.162704771038404
1.83673469387755,-1.59183673469388,0.33447990817155
1.83673469387755,-1.3469387755102,0.513016622939922
1.83673469387755,-1.10204081632653,0.690947994252199
1.83673469387755,-0.857142857142857,0.860445350437
1.83673469387755,-0.612244897959184,1.01437541306472
1.83673469387755,-0.36734693877551,1.14717423749002
1.83673469387755,-0.122448979591837,1.25528422518383
1.83673469387755,0.122448979591837,1.3371437068688
1.83673469387755,0.36734693877551,1.39283541358216
1.83673469387755,0.612244897959184,1.42355930695066
1.83673469387755,0.857142857142857,1.43109300789905
1.83673469387755,1.10204081632653,1.41735764514204
1.83673469387755,1.3469387755102,1.38414548664511
1.83673469387755,1.59183673469388,1.33301164250169
1.83673469387755,1.83673469387755,1.26529804750278
1.83673469387755,2.08163265306122,1.18224518799467
1.83673469387755,2.3265306122449,1.08514964628334
1.83673469387755,2.57142857142857,0.975535238445921
1.83673469387755,2.81632653061224,0.855315513079138
1.83673469387755,3.06122448979592,0.726931875321685
1.83673469387755,3.30612244897959,0.593453677876512
1.83673469387755,3.55102040816327,0.45862525024313
1.83673469387755,3.79591836734694,0.32684190388666
1.83673469387755,4.04081632653061,0.203034621168468
1.83673469387755,4.28571428571429,0.0924435800802306
1.83673469387755,4.53061224489796,0.000265950571872778
1.83673469387755,4.77551020408163,-0.0688246701440031
1.83673469387755,5.02040816326531,-0.111270025171866
1.83673469387755,5.26530612244898,-0.125285320617194
1.83673469387755,5.51020408163265,-0.11150515102019
1.83673469387755,5.75510204081633,-0.0735035278826526
1.83673469387755,6,-0.0180454826056806
2.08163265306122,-6,-0.849205455240061
2.08163265306122,-5.75510204081633,-0.921314863823329
2.08163265306122,-5.51020408163265,-0.969909155197615
2.08163265306122,-5.26530612244898,-0.990022628746443
2.08163265306122,-5.02040816326531,-0.980398301850188
2.08163265306122,-4.77551020408163,-0.943022334366832
2.08163265306122,-4.53061224489796,-0.88232645615657
2.08163265306122,-4.28571428571429,-0.804172501994054
2.08163265306122,-4.04081632653061,-0.714732176671815
2.08163265306122,-3.79591836734694,-0.619390205635512
2.08163265306122,-3.55102040816327,-0.521823114581665
2.08163265306122,-3.30612244897959,-0.423418728280418
2.08163265306122,-3.06122448979592,-0.323178034654988
2.08163265306122,-2.81632653061224,-0.218165198927207
2.08163265306122,-2.57142857142857,-0.104448904377085
2.08163265306122,-2.3265306122449,0.0216592440385205
2.08163265306122,-2.08163265306122,0.16236656475743
2.08163265306122,-1.83673469387755,0.317481365741364
2.08163265306122,-1.59183673469388,0.484057691399772
2.08163265306122,-1.3469387755102,0.656687027868541
2.08163265306122,-1.10204081632653,0.828336022317875
2.08163265306122,-0.857142857142857,0.991482583074391
2.08163265306122,-0.612244897959184,1.13924371395412
2.08163265306122,-0.36734693877551,1.26622966010999
2.08163265306122,-0.122448979591837,1.36897412756213
2.08163265306122,0.122448979591837,1.44592967084535
2.08163265306122,0.36734693877551,1.49713098425937
2.08163265306122,0.612244897959184,1.52368641289946
2.08163265306122,0.857142857142857,1.52725593251909
2.08163265306122,1.10204081632653,1.50962985838695
2.08163265306122,1.3469387755102,1.47246304375798
2.08163265306122,1.59183673469388,1.41716709132872
2.08163265306122,1.83673469387755,1.34493036413043
2.08163265306122,2.08163265306122,1.25682360709596
2.08163265306122,2.3265306122449,1.15395190072615
2.08163265306122,2.57142857142857,1.03762336748743
2.08163265306122,2.81632653061224,0.909514852421192
2.08163265306122,3.06122448979592,0.771820950670283
2.08163265306122,3.30612244897959,0.62737428693928
2.08163265306122,3.55102040816327,0.479722746940993
2.08163265306122,3.79591836734694,0.333145207531056
2.08163265306122,4.04081632653061,0.192583313408258
2.08163265306122,4.28571428571429,0.0634651826773352
2.08163265306122,4.53061224489796,-0.0486002203165346
2.08163265306122,4.77551020408163,-0.138269837536631
2.08163265306122,5.02040816326531,-0.201048415402732
2.08163265306122,5.26530612244898,-0.233972767738709
2.08163265306122,5.51020408163265,-0.236330829788108
2.08163265306122,5.75510204081633,-0.210308833221387
2.08163265306122,6,-0.161423600734233
2.3265306122449,-6,-0.810814958563757
2.3265306122449,-5.75510204081633,-0.877603886441447
2.3265306122449,-5.51020408163265,-0.915643475528691
2.3265306122449,-5.26530612244898,-0.921512518945006
2.3265306122449,-5.02040816326531,-0.895519598032188
2.3265306122449,-4.77551020408163,-0.841051384904707
2.3265306122449,-4.53061224489796,-0.763664119982839
2.3265306122449,-4.28571428571429,-0.670029798520871
2.3265306122449,-4.04081632653061,-0.566838150017393
2.3265306122449,-3.79591836734694,-0.459763882448225
2.3265306122449,-3.55102040816327,-0.352628845626429
2.3265306122449,-3.30612244897959,-0.246900942090715
2.3265306122449,-3.06122448979592,-0.141651499892024
2.3265306122449,-2.81632653061224,-0.0340245801744171
2.3265306122449,-2.57142857142857,0.0798400009506699
2.3265306122449,-2.3265306122449,0.203613953222467
2.3265306122449,-2.08163265306122,0.339596343637967
2.3265306122449,-1.83673469387755,0.487836087339206
2.3265306122449,-1.59183673469388,0.645786216951228
2.3265306122449,-1.3469387755102,0.808567283854437
2.3265306122449,-1.10204081632653,0.969744557432079
2.3265306122449,-0.857142857142857,1.12238706555137
2.3265306122449,-0.612244897959184,1.26012165937987
2.3265306122449,-0.36734693877551,1.37793382993872
2.3265306122449,-0.122448979591837,1.47257443695669
2.3265306122449,0.122448979591837,1.5425614137446
2.3265306122449,0.36734693877551,1.58787146422699
2.3265306122449,0.612244897959184,1.60947050283281
2.3265306122449,0.857142857142857,1.60882979455362
2.3265306122449,1.10204081632653,1.5875339736289
2.3265306122449,1.3469387755102,1.54703197597545
2.3265306122449,1.59183673469388,1.48853362528866
2.3265306122449,1.83673469387755,1.4130245427403
2.3265306122449,2.08163265306122,1.32136133683224
2.3265306122449,2.3265306122449,1.21441213948227
2.3265306122449,2.57142857142857,1.09321687355434
2.3265306122449,2.81632653061224,0.959150857630514
2.3265306122449,3.06122448979592,0.814080898326429
2.3265306122449,3.30612244897959,0.660503902078935
2.3265306122449,3.55102040816327,0.501655001083858
2.3265306122449,3.79591836734694,0.3415668425582
2.3265306122449,4.04081632653061,0.185055987083357
2.3265306122449,4.28571428571429,0.0376084062859959
2.3265306122449,4.53061224489796,-0.0948638909471384
2.3265306122449,4.77551020408163,-0.206416706751412
2.3265306122449,5.02040816326531,-0.291624712750114
2.3265306122449,5.26530612244898,-0.346271615549168
2.3265306122449,5.51020408163265,-0.368126560719738
2.3265306122449,5.75510204081633,-0.357711776751752
2.3265306122449,6,-0.318923003108271
2.57142857142857,-6,-0.773449509731082
2.57142857142857,-5.75510204081633,-0.83049103966956
2.57142857142857,-5.51020408163265,-0.853832336082558
2.57142857142857,-5.26530612244898,-0.841941705818962
2.57142857142857,-5.02040816326531,-0.796888601076128
2.57142857142857,-4.77551020408163,-0.723513387690177
2.57142857142857,-4.53061224489796,-0.628432959741808
2.57142857142857,-4.28571428571429,-0.518985477921357
2.57142857142857,-4.04081632653061,-0.402197608736045
2.57142857142857,-3.79591836734694,-0.283859197733875
2.57142857142857,-3.55102040816327,-0.167806259353082
2.57142857142857,-3.30612244897959,-0.0555247257643659
2.57142857142857,-3.06122448979592,0.053828224550451
2.57142857142857,-2.81632653061224,0.162946320433611
2.57142857142857,-2.57142857142857,0.275497548418031
2.57142857142857,-2.3265306122449,0.395016058579939
2.57142857142857,-2.08163265306122,0.523812052552199
2.57142857142857,-1.83673469387755,0.662165397958787
2.57142857142857,-1.59183673469388,0.808002715978215
2.57142857142857,-1.3469387755102,0.95712539094797
2.57142857142857,-1.10204081632653,1.10390171997104
2.57142857142857,-0.857142857142857,1.24221457139556
2.57142857142857,-0.612244897959184,1.36640714547845
2.57142857142857,-0.36734693877551,1.47200405017842
2.57142857142857,-0.122448979591837,1.55608099648316
2.57142857142857,0.122448979591837,1.61727253343404
2.57142857142857,0.36734693877551,1.65550195586348
2.57142857142857,0.612244897959184,1.67156561961863
2.57142857142857,0.857142857142857,1.6667024647855
2.57142857142857,1.10204081632653,1.64224337036469
2.57142857142857,1.3469387755102,1.59938603785083
2.57142857142857,1.59183673469388,1.53909836211901
2.57142857142857,1.83673469387755,1.46212683417521
2.57142857142857,2.08163265306122,1.3690774062363
2.57142857142857,2.3265306122449,1.26053944327899
2.57142857142857,2.57142857142857,1.13723202286789
2.57142857142857,2.81632653061224,1.00016021347557
2.57142857142857,3.06122448979592,0.850773771670361
2.57142857142857,3.30612244897959,0.691120964380659
2.57142857142857,3.55102040816327,0.523986502096607
2.57142857142857,3.79591836734694,0.352996211774619
2.57142857142857,4.04081632653061,0.182663786227715
2.57142857142857,4.28571428571429,0.0183486556002765
2.57142857142857,4.53061224489796,-0.133909050346252
2.57142857142857,4.77551020408163,-0.267707839828487
2.57142857142857,5.02040816326531,-0.376778918291041
2.57142857142857,5.26530612244898,-0.455653853421362
2.57142857142857,5.51020408163265,-0.500471560846678
2.57142857142857,5.75510204081633,-0.509846718730822
2.57142857142857,6,-0.485672298365681
2.81632653061224,-6,-0.734085427560938
2.81632653061224,-5.75510204081633,-0.776197420751887
2.81632653061224,-5.51020408163265,-0.780507916626845
2.81632653061224,-5.26530612244898,-0.747686835518913
2.81632653061224,-5.02040816326531,-0.681691242750468
2.81632653061224,-4.77551020408163,-0.588781995770074
2.81632653061224,-4.53061224489796,-0.476482698792873
2.81632653061224,-4.28571428571429,-0.352568662676135
2.81632653061224,-4.04081632653061,-0.224145559740962
2.81632653061224,-3.79591836734694,-0.0968732767648985
2.81632653061224,-3.55102040816327,0.0255970774285852
2.81632653061224,-3.30612244897959,0.141893431269211
2.81632653061224,-3.06122448979592,0.252830727888392
2.81632653061224,-2.81632653061224,0.360932712178957
2.81632653061224,-2.57142857142857,0.469622614785028
2.81632653061224,-2.3265306122449,0.582228543628177
2.81632653061224,-2.08163265306122,0.70101731623409
2.81632653061224,-1.83673469387755,0.826482932421956
2.81632653061224,-1.59183673469388,0.957058618484317
2.81632653061224,-1.3469387755102,1.08930790953356
2.81632653061224,-1.10204081632653,1.2185183570038
2.81632653061224,-0.857142857142857,1.33951746116801
2.81632653061224,-0.612244897959184,1.44748902238899
2.81632653061224,-0.36734693877551,1.53859803030807
2.81632653061224,-0.122448979591837,1.61031467484278
2.81632653061224,0.122448979591837,1.66142760546397
2.81632653061224,0.36734693877551,1.69181776387764
2.81632653061224,0.612244897959184,1.70210543330951
2.81632653061224,0.857142857142857,1.69328211210882
2.81632653061224,1.10204081632653,1.66640810948287
2.81632653061224,1.3469387755102,1.62241520705925
2.81632653061224,1.59183673469388,1.562017534871
2.81632653061224,1.83673469387755,1.485711638703
2.81632653061224,2.08163265306122,1.3938393780752
2.81632653061224,2.3265306122449,1.28669047974964
2.81632653061224,2.57142857142857,1.16462934855458
2.81632653061224,2.81632653061224,1.02823813484143
2.81632653061224,3.06122448979592,0.878472154683915
2.81632653061224,3.30612244897959,0.716823581084066
2.81632653061224,3.55102040816327,0.545485205625371
2.81632653061224,3.79591836734694,0.367499028008914
2.81632653061224,4.04081632653061,0.186865828638023
2.81632653061224,4.28571428571429,0.00858337774442455
2.81632653061224,4.53061224489796,-0.1614254001498
2.81632653061224,4.77551020408163,-0.31653459722371
2.81632653061224,5.02040816326531,-0.449822046440114
2.81632653061224,5.26530612244898,-0.554678091975997
2.81632653061224,5.51020408163265,-0.625604296373758
2.81632653061224,5.75510204081633,-0.659147116460752
2.81632653061224,6,-0.654858285129901
3.06122448979592,-6,-0.687845473338074
3.06122448979592,-5.75510204081633,-0.709604398960628
3.06122448979592,-5.51020408163265,-0.690976616511334
3.06122448979592,-5.26530612244898,-0.635047123670414
3.06122448979592,-5.02040816326531,-0.547662815100668
3.06122448979592,-4.77551020408163,-0.436343091167283
3.06122448979592,-4.53061224489796,-0.309246590954855
3.06122448979592,-4.28571428571429,-0.174257788852092
3.06122448979592,-4.04081632653061,-0.0382238573110896
3.06122448979592,-3.79591836734694,0.0936353586933898
3.06122448979592,-3.55102040816327,0.218110714013703
3.06122448979592,-3.30612244897959,0.334134069892337
3.06122448979592,-3.06122448979592,0.442612672523996
3.06122448979592,-2.81632653061224,0.545957297440283
3.06122448979592,-2.57142857142857,0.647354296430141
3.06122448979592,-2.3265306122449,0.749902656201025
3.06122448979592,-2.08163265306122,0.8557904799228
3.06122448979592,-1.83673469387755,0.965694091825146
3.06122448979592,-1.59183673469388,1.07853536411782
3.06122448979592,-1.3469387755102,1.19163976036266
3.06122448979592,-1.10204081632653,1.301229740105
3.06122448979592,-0.857142857142857,1.40310335642309
3.06122448979592,-0.612244897959184,1.49331440306933
3.06122448979592,-0.36734693877551,1.56869542243224
3.06122448979592,-0.122448979591837,1.62713282993704
3.06122448979592,0.122448979591837,1.66758527663719
3.06122448979592,0.36734693877551,1.68990314534532
3.06122448979592,0.612244897959184,1.69454113343544
3.06122448979592,0.857142857142857,1.68225522121462
3.06122448979592,1.10204081632653,1.65385037836166
3.06122448979592,1.3469387755102,1.61001157811381
3.06122448979592,1.59183673469388,1.55122136473509
3.06122448979592,1.83673469387755,1.47774946061723
3.06122448979592,2.08163265306122,1.3896943609001
3.06122448979592,2.3265306122449,1.28705998577261
3.06122448979592,2.57142857142857,1.16985733055619
3.06122448979592,2.81632653061224,1.03822751542428
3.06122448979592,3.06122448979592,0.892586178114433
3.06122448979592,3.30612244897959,0.733788821232758
3.06122448979592,3.55102040816327,0.563312609139798
3.06122448979592,3.79591836734694,0.38344284682837
3.06122448979592,4.04081632653061,0.197442914747049
3.06122448979592,4.28571428571429,0.00967606272316916
3.06122448979592,4.53061224489796,-0.174362029055393
3.06122448979592,4.77551020408163,-0.348147173736066
3.06122448979592,5.02040816326531,-0.504414013771132
3.06122448979592,5.26530612244898,-0.635663315193011
3.06122448979592,5.51020408163265,-0.734901971634043
3.06122448979592,5.75510204081633,-0.79658919549084
3.06122448979592,6,-0.817708291614089
3.30612244897959,-6,-0.628261545650211
3.30612244897959,-5.75510204081633,-0.624801856094583
3.30612244897959,-5.51020408163265,-0.580584185873676
3.30612244897959,-5.26530612244898,-0.501143730423031
3.30612244897959,-5.02040816326531,-0.394033853690564
3.30612244897959,-4.77551020408163,-0.26770136559629
3.30612244897959,-4.53061224489796,-0.130529822452939
3.30612244897959,-4.28571428571429,0.00991776110981162
3.30612244897959,-4.04081632653061,0.147459946807514
3.30612244897959,-3.79591836734694,0.277672318882228
3.30612244897959,-3.55102040816327,0.398076612892486
3.30612244897959,-3.30612244897959,0.508127243986987
3.30612244897959,-3.06122448979592,0.608975527787323
3.30612244897959,-2.81632653061224,0.703011628792909
3.30612244897959,-2.57142857142857,0.793226949476132
3.30612244897959,-2.3265306122449,0.882491906720843
3.30612244897959,-2.08163265306122,0.972883659363539
3.30612244897959,-1.83673469387755,1.06520408512134
3.30612244897959,-1.59183673469388,1.15879057202341
3.30612244897959,-1.3469387755102,1.25164927004181
3.30612244897959,-1.10204081632653,1.34085626119809
3.30612244897959,-0.857142857142857,1.42310613223198
3.30612244897959,-0.612244897959184,1.49526176808707
3.30612244897959,-0.36734693877551,1.55477932041244
3.30612244897959,-0.122448979591837,1.59993608877185
3.30612244897959,0.122448979591837,1.62985366003684
3.30612244897959,0.36734693877551,1.64436132268396
3.30612244897959,0.612244897959184,1.64377170113564
3.30612244897959,0.857142857142857,1.62864020844117
3.30612244897959,1.10204081632653,1.59956050952031
3.30612244897959,1.3469387755102,1.55702188920146
3.30612244897959,1.59183673469388,1.50133169532622
3.30612244897959,1.83673469387755,1.43259247624575
3.30612244897959,2.08163265306122,1.35071957618826
3.30612244897959,2.3265306122449,1.25548798474665
3.30612244897959,2.57142857142857,1.14660326235118
3.30612244897959,2.81632653061224,1.02379704426835
3.30612244897959,3.06122448979592,0.88695086831861
3.30612244897959,3.30612244897959,0.736251955058567
3.30612244897959,3.55102040816327,0.572380939843491
3.30612244897959,3.79591836734694,0.396724657659305
3.30612244897959,4.04081632653061,0.211597403692446
3.30612244897959,4.28571428571429,0.0204424521636163
3.30612244897959,4.53061224489796,-0.172026615761256
3.30612244897959,4.77551020408163,-0.359795871950046
3.30612244897959,5.02040816326531,-0.535689331240745
3.30612244897959,5.26530612244898,-0.691729897093085
3.30612244897959,5.51020408163265,-0.819761587710306
3.30612244897959,5.75510204081633,-0.912339243342057
3.30612244897959,6,-0.963841066823594
3.55102040816327,-6,-0.548055246832585
3.55102040816327,-5.75510204081633,-0.516137488700633
3.55102040816327,-5.51020408163265,-0.445921960579037
3.55102040816327,-5.26530612244898,-0.345168466407077
3.55102040816327,-5.02040816326531,-0.222714432490539
3.55102040816327,-4.77551020408163,-0.0874076794309183
3.55102040816327,-4.53061224489796,0.05269463469173
3.55102040816327,-4.28571428571429,0.190868778332802
3.55102040816327,-4.04081632653061,0.322047444347161
3.55102040816327,-3.79591836734694,0.442964972125622
3.55102040816327,-3.55102040816327,0.552152008893342
3.55102040816327,-3.30612244897959,0.649787293278296
3.55102040816327,-3.06122448979592,0.737403941827716
3.55102040816327,-2.81632653061224,0.817455893969834
3.55102040816327,-2.57142857142857,0.892777320360754
3.55102040816327,-2.3265306122449,0.96600381010083
3.55102040816327,-2.08163265306122,1.03905214197615
3.55102040816327,-1.83673469387755,1.11275909079041
3.55102040816327,-1.59183673469388,1.18675146008547
3.55102040816327,-1.3469387755102,1.25956527831858
3.55102040816327,-1.10204081632653,1.32896958357812
3.55102040816327,-0.857142857142857,1.392401445351
3.55102040816327,-0.612244897959184,1.4474003355349
3.55102040816327,-0.36734693877551,1.49194573793674
3.55102040816327,-0.122448979591837,1.52464281666746
3.55102040816327,0.122448979591837,1.54474989325138
3.55102040816327,0.36734693877551,1.55208131815652
3.55102040816327,0.612244897959184,1.54683971739266
3.55102040816327,0.857142857142857,1.52943143712626
3.55102040816327,1.10204081632653,1.50030452047888
3.55102040816327,1.3469387755102,1.45982892342985
3.55102040816327,1.59183673469388,1.40822182142662
3.55102040816327,1.83673469387755,1.34551101949689
3.55102040816327,2.08163265306122,1.27152707278867
3.55102040816327,2.3265306122449,1.18591764778584
3.55102040816327,2.57142857142857,1.08818295729735
3.55102040816327,2.81632653061224,0.977736215421831
3.55102040816327,3.06122448979592,0.85399629563567
3.55102040816327,3.30612244897959,0.716520265207306
3.55102040816327,3.55102040816327,0.565180846656603
3.55102040816327,3.79591836734694,0.400387990313154
3.55102040816327,4.04081632653061,0.223344648618201
3.55102040816327,4.28571428571429,0.0363148098100276
3.55102040816327,4.53061224489796,-0.157132298819469
3.55102040816327,4.77551020408163,-0.351952503594497
3.55102040816327,5.02040816326531,-0.541594328092309
3.55102040816327,5.26530612244898,-0.718172621671702
3.55102040816327,5.51020408163265,-0.872911191590138
3.55102040816327,5.75510204081633,-0.996895240806294
3.55102040816327,6,-1.08213149305538
3.79591836734694,-6,-0.440537988334187
3.79591836734694,-5.75510204081633,-0.379785991472961
3.79591836734694,-5.51020408163265,-0.286412439544347
3.79591836734694,-5.26530612244898,-0.169848943985131
3.79591836734694,-5.02040816326531,-0.0395274465481976
3.79591836734694,-4.77551020408163,0.0960211330821003
3.79591836734694,-4.53061224489796,0.229731168152978
3.79591836734694,-4.28571428571429,0.356280289615901
3.79591836734694,-4.04081632653061,0.472153096391872
3.79591836734694,-3.79591836734694,0.575558206245715
3.79591836734694,-3.55102040816327,0.666245798865746
3.79591836734694,-3.30612244897959,0.745248588127622
3.79591836734694,-3.06122448979592,0.81455284737355
3.79591836734694,-2.81632653061224,0.876705223545262
3.79591836734694,-2.57142857142857,0.934376005493839
3.79591836734694,-2.3265306122449,0.98992282960176
3.79591836734694,-2.08163265306122,1.04501793330818
3.79591836734694,-1.83673469387755,1.10040477132839
3.79591836734694,-1.59183673469388,1.1558302050511
3.79591836734694,-1.3469387755102,1.21016046827768
3.79591836734694,-1.10204081632653,1.26164522627156
3.79591836734694,-0.857142857142857,1.30825996328265
3.79591836734694,-0.612244897959184,1.34804446074252
3.79591836734694,-0.36734693877551,1.37936716703366
3.79591836734694,-0.122448979591837,1.40107521592556
3.79591836734694,0.122448979591837,1.41252539084657
3.79591836734694,0.36734693877551,1.41352018058776
3.79591836734694,0.612244897959184,1.40418781805755
3.79591836734694,0.857142857142857,1.38484508299856
3.79591836734694,1.10204081632653,1.35587121205049
3.79591836734694,1.3469387755102,1.31760716593341
3.79591836734694,1.59183673469388,1.27028250044194
3.79591836734694,1.83673469387755,1.21396527905646
3.79591836734694,2.08163265306122,1.14852919054086
3.79591836734694,2.3265306122449,1.07363480744238
3.79591836734694,2.57142857142857,0.988726621381214
3.79591836734694,2.81632653061224,0.893052235350795
3.79591836734694,3.06122448979592,0.785713578890786
3.79591836734694,3.30612244897959,0.665761447814092
3.79591836734694,3.55102040816327,0.532343536889614
3.79591836734694,3.79591836734694,0.384911983142477
3.79591836734694,4.04081632653061,0.223488845659468
3.79591836734694,4.28571428571429,0.0489766507700366
3.79591836734694,4.53061224489796,-0.136513690442691
3.79591836734694,4.77551020408163,-0.329362631155014
3.79591836734694,5.02040816326531,-0.524232107291365
3.79591836734694,5.26530612244898,-0.714023023436134
3.79591836734694,5.51020408163265,-0.890082844553408
3.79591836734694,5.75510204081633,-1.04273696552947
3.79591836734694,6,-1.16218740163126
4.04081632653061,-6,-0.301609553562791
4.04081632653061,-5.75510204081633,-0.215708190047849
4.04081632653061,-5.51020408163265,-0.106051581097615
4.04081632653061,-5.26530612244898,0.0171627924368862
4.04081632653061,-5.02040816326531,0.14484718639895
4.04081632653061,-4.77551020408163,0.269647890017821
4.04081632653061,-4.53061224489796,0.38620217777957
4.04081632653061,-4.28571428571429,0.491120074805662
4.04081632653061,-4.04081632653061,0.582790041211952
4.04081632653061,-3.79591836734694,0.661092368013377
4.04081632653061,-3.55102040816327,0.727076743319698
4.04081632653061,-3.30612244897959,0.782631856490847
4.04081632653061,-3.06122448979592,0.830154341902922
4.04081632653061,-2.81632653061224,0.872217374969124
4.04081632653061,-2.57142857142857,0.911245874021941
4.04081632653061,-2.3265306122449,0.949219876749627
4.04081632653061,-2.08163265306122,0.987440935064149
4.04081632653061,-1.83673469387755,1.02639926514346
4.04081632653061,-1.59183673469388,1.06576734604361
4.04081632653061,-1.3469387755102,1.10452101832651
4.04081632653061,-1.10204081632653,1.14116030863244
4.04081632653061,-0.857142857142857,1.17397989901149
4.04081632653061,-0.612244897959184,1.20133147389553
4.04081632653061,-0.36734693877551,1.22182912242725
4.04081632653061,-0.122448979591837,1.23447003284346
4.04081632653061,0.122448979591837,1.23866742399616
4.04081632653061,0.36734693877551,1.23421259615511
4.04081632653061,0.612244897959184,1.22119308535696
4.04081632653061,0.857142857142857,1.19989370163391
4.04081632653061,1.10204081632653,1.17069989648775
4.04081632653061,1.3469387755102,1.13401309215698
4.04081632653061,1.59183673469388,1.09017933206132
4.04081632653061,1.83673469387755,1.03942807435246
4.04081632653061,2.08163265306122,0.981817438522368
4.04081632653061,2.3265306122449,0.91718475258241
4.04081632653061,2.57142857142857,0.845105408886308
4.04081632653061,2.81632653061224,0.764867526592501
4.04081632653061,3.06122448979592,0.675473792483073
4.04081632653061,3.30612244897959,0.575684438342551
4.04081632653061,3.55102040816327,0.464116022706655
4.04081632653061,3.79591836734694,0.33940884911038
4.04081632653061,4.04081632653061,0.200470688156644
4.04081632653061,4.28571428571429,0.0467951965473604
4.04081632653061,4.53061224489796,-0.121160463519174
4.04081632653061,4.77551020408163,-0.301572642840272
4.04081632653061,5.02040816326531,-0.490878188881764
4.04081632653061,5.26530612244898,-0.683508454947357
4.04081632653061,5.51020408163265,-0.871824568414483
4.04081632653061,5.75510204081633,-1.0463541586964
4.04081632653061,6,-1.19641667683252
4.28571428571429,-6,-0.132128245168875
4.28571428571429,-5.75510204081633,-0.0296584784885694
4.28571428571429,-5.51020408163265,0.0851135811355939
4.28571428571429,-5.26530612244898,0.202441826626855
4.28571428571429,-5.02040816326531,0.314687594220222
4.28571428571429,-4.77551020408163,0.416571882071026
4.28571428571429,-4.53061224489796,0.505081296860708
4.28571428571429,-4.28571428571429,0.579153138134273
4.28571428571429,-4.04081632653061,0.639254269052511
4.28571428571429,-3.79591836734694,0.686941099446592
4.28571428571429,-3.55102040816327,0.72445420081754
4.28571428571429,-3.30612244897959,0.754369709461724
4.28571428571429,-3.06122448979592,0.779307490863175
4.28571428571429,-2.81632653061224,0.801686482030772
4.28571428571429,-2.57142857142857,0.823520051109034
4.28571428571429,-2.3265306122449,0.846254027037556
4.28571428571429,-2.08163265306122,0.87066028012427
4.28571428571429,-1.83673469387755,0.896802721266289
4.28571428571429,-1.59183673469388,0.924086827516958
4.28571428571429,-1.3469387755102,0.951389524179748
4.28571428571429,-1.10204081632653,0.977248855479474
4.28571428571429,-0.857142857142857,1.00007937585284
4.28571428571429,-0.612244897959184,1.01837496312816
4.28571428571429,-0.36734693877551,1.03086717431125
4.28571428571429,-0.122448979591837,1.03662141555303
4.28571428571429,0.122448979591837,1.03506955167074
4.28571428571429,0.36734693877551,1.02599063160047
4.28571428571429,0.612244897959184,1.00945786010522
4.28571428571429,0.857142857142857,0.985769538418076
4.28571428571429,1.10204081632653,0.955376570033762
4.28571428571429,1.3469387755102,0.918812403319929
4.28571428571429,1.59183673469388,0.876625665119177
4.28571428571429,1.83673469387755,0.829312737627889
4.28571428571429,2.08163265306122,0.777247401459732
4.28571428571429,2.3265306122449,0.720606837017113
4.28571428571429,2.57142857142857,0.65929687030611
4.28571428571429,2.81632653061224,0.592883565240422
4.28571428571429,3.06122448979592,0.520542489271695
4.28571428571429,3.30612244897959,0.441040709533916
4.28571428571429,3.55102040816327,0.352769253509305
4.28571428571429,3.79591836734694,0.253844632293956
4.28571428571429,4.04081632653061,0.142296063166087
4.28571428571429,4.28571428571429,0.016349049574114
4.28571428571429,4.53061224489796,-0.125195170190801
4.28571428571429,4.77551020408163,-0.28250184911026
4.28571428571429,5.02040816326531,-0.454206958322275
4.28571428571429,5.26530612244898,-0.63695055681628
4.28571428571429,5.51020408163265,-0.825033520271919
4.28571428571429,5.75510204081633,-1.01031297504253
4.28571428571429,6,-1.18245848393779
4.53061224489796,-6,0.0598465518424296
4.53061224489796,-5.75510204081633,0.165340895428985
4.53061224489796,-5.51020408163265,0.270380665813938
4.53061224489796,-5.26530612244898,0.367067625618551
4.53061224489796,-5.02040816326531,0.45032514514295
4.53061224489796,-4.77551020408163,0.517722774258052
4.53061224489796,-4.53061224489796,0.56903157548707
4.53061224489796,-4.28571428571429,0.605653599689105
4.53061224489796,-4.04081632653061,0.630039693891187
4.53061224489796,-3.79591836734694,0.645171812992375
4.53061224489796,-3.55102040816327,0.654148118643021
4.53061224489796,-3.30612244897959,0.659877949304344
4.53061224489796,-3.06122448979592,0.664873252442362
4.53061224489796,-2.81632653061224,0.671114562790394
4.53061224489796,-2.57142857142857,0.679971531429858
4.53061224489796,-2.3265306122449,0.692166338656326
4.53061224489796,-2.08163265306122,0.70777771704468
4.53061224489796,-1.83673469387755,0.726288881746811
4.53061224489796,-1.59183673469388,0.746681767087607
4.53061224489796,-1.3469387755102,0.767573161945993
4.53061224489796,-1.10204081632653,0.787378972711565
4.53061224489796,-0.857142857142857,0.804485398149701
4.53061224489796,-0.612244897959184,0.817403759948882
4.53061224489796,-0.36734693877551,0.824890071623928
4.53061224489796,-0.122448979591837,0.826019395619478
4.53061224489796,0.122448979591837,0.820215215310382
4.53061224489796,0.36734693877551,0.80724201302868
4.53061224489796,0.612244897959184,0.787172959544018
4.53061224489796,0.857142857142857,0.760343954017923
4.53061224489796,1.10204081632653,0.727301594605541
4.53061224489796,1.3469387755102,0.688748016845013
4.53061224489796,1.59183673469388,0.645481661759172
4.53061224489796,1.83673469387755,0.598330935067107
4.53061224489796,2.08163265306122,0.548077623931632
4.53061224489796,2.3265306122449,0.495368570590808
4.53061224489796,2.57142857142857,0.440617008914892
4.53061224489796,2.81632653061224,0.383898743012485
4.53061224489796,3.06122448979592,0.3248526797477
4.53061224489796,3.30612244897959,0.262599829499169
4.53061224489796,3.55102040816327,0.195699338989522
4.53061224489796,3.79591836734694,0.122163716069808
4.53061224489796,4.04081632653061,0.0395570824943642
4.53061224489796,4.28571428571429,-0.0548013791200661
4.53061224489796,4.53061224489796,-0.163513285211415
4.53061224489796,4.77551020408163,-0.288653965794084
4.53061224489796,5.02040816326531,-0.431221041495451
4.53061224489796,5.26530612244898,-0.590525575367537
4.53061224489796,5.51020408163265,-0.763606320550095
4.53061224489796,5.75510204081633,-0.944781664481234
4.53061224489796,6,-1.12548047579782
4.77551020408163,-6,0.257716626987656
4.77551020408163,-5.75510204081633,0.348830796513398
4.77551020408163,-5.51020408163265,0.427359238950978
4.77551020408163,-5.26530612244898,0.488597821638156
4.77551020408163,-5.02040816326531,0.530927390384765
4.77551020408163,-4.77551020408163,0.55521793687029
4.77551020408163,-4.53061224489796,0.564091643924829
4.77551020408163,-4.28571428571429,0.561184727133135
4.77551020408163,-4.04081632653061,0.5505031451532
4.77551020408163,-3.79591836734694,0.535922636187832
4.77551020408163,-3.55102040816327,0.520845861564742
4.77551020408163,-3.30612244897959,0.508002358393933
4.77551020408163,-3.06122448979592,0.499361732793563
4.77551020408163,-2.81632653061224,0.496126272941216
4.77551020408163,-2.57142857142857,0.498773463769525
4.77551020408163,-2.3265306122449,0.507128052501725
4.77551020408163,-2.08163265306122,0.520453205057617
4.77551020408163,-1.83673469387755,0.537557384387431
4.77551020408163,-1.59183673469388,0.556915994413105
4.77551020408163,-1.3469387755102,0.576804840647837
4.77551020408163,-1.10204081632653,0.595438158314336
4.77551020408163,-0.857142857142857,0.611100198198785
4.77551020408163,-0.612244897959184,0.622258405755137
4.77551020408163,-0.36734693877551,0.627648814579787
4.77551020408163,-0.122448979591837,0.626329456163715
4.77551020408163,0.122448979591837,0.617703376492385
4.77551020408163,0.36734693877551,0.601517228326728
4.77551020408163,0.612244897959184,0.577843174281819
4.77551020408163,0.857142857142857,0.547050929840646
4.77551020408163,1.10204081632653,0.509774050678397
4.77551020408163,1.3469387755102,0.466871255235517
4.77551020408163,1.59183673469388,0.419380754650609
4.77551020408163,1.83673469387755,0.368463885722906
4.77551020408163,2.08163265306122,0.315334009135157
4.77551020408163,2.3265306122449,0.261167565499674
4.77551020408163,2.57142857142857,0.206996219318894
4.77551020408163,2.81632653061224,0.153582061487838
4.77551020408163,3.06122448979592,0.101281849618501
4.77551020408163,3.30612244897959,0.049911196323773
4.77551020408163,3.55102040816327,-0.00137472494380992
4.77551020408163,3.79591836734694,-0.0541614909939148
4.77551020408163,4.04081632653061,-0.11078907915076
4.77551020408163,4.28571428571429,-0.174268072077808
4.77551020408163,4.53061224489796,-0.248068532419659
4.77551020408163,4.77551020408163,-0.335758778972432
4.77551020408163,5.02040816326531,-0.440486774894345
4.77551020408163,5.26530612244898,-0.564322144444101
4.77551020408163,5.51020408163265,-0.70751189710048
4.77551020408163,5.75510204081633,-0.867745146005584
4.77551020408163,6,-1.03956536800151
5.02040816326531,-6,0.436858243924917
5.02040816326531,-5.75510204081633,0.494845207797558
5.02040816326531,-5.51020408163265,0.531086104801438
5.02040816326531,-5.26530612244898,0.545059891327396
5.02040816326531,-5.02040816326531,0.539023235107492
5.02040816326531,-4.77551020408163,0.517081057199316
5.02040816326531,-4.53061224489796,0.484278313212768
5.02040816326531,-4.28571428571429,0.445824816594684
5.02040816326531,-4.04081632653061,0.406510965648708
5.02040816326531,-3.79591836734694,0.370327628213732
5.02040816326531,-3.55102040816327,0.340271581127752
5.02040816326531,-3.30612244897959,0.318299215963405
5.02040816326531,-3.06122448979592,0.305384257436909
5.02040816326531,-2.81632653061224,0.30163747016826
5.02040816326531,-2.57142857142857,0.306454639965168
5.02040816326531,-2.3265306122449,0.318670175595561
5.02040816326531,-2.08163265306122,0.336704367627984
5.02040816326531,-1.83673469387755,0.358700291768629
5.02040816326531,-1.59183673469388,0.382650417667096
5.02040816326531,-1.3469387755102,0.406513463560397
5.02040816326531,-1.10204081632653,0.428320348398525
5.02040816326531,-0.857142857142857,0.446266117514865
5.02040816326531,-0.612244897959184,0.458783978972901
5.02040816326531,-0.36734693877551,0.464598678379127
5.02040816326531,-0.122448979591837,0.462758930308965
5.02040816326531,0.122448979591837,0.452651434940935
5.02040816326531,0.36734693877551,0.434001004881895
5.02040816326531,0.612244897959184,0.406861822845997
5.02040816326531,0.857142857142857,0.371603804943324
5.02040816326531,1.10204081632653,0.328895938643047
5.02040816326531,1.3469387755102,0.279686000056552
5.02040816326531,1.59183673469388,0.225173856854765
5.02040816326531,1.83673469387755,0.166774020741422
5.02040816326531,2.08163265306122,0.106062384418971
5.02040816326531,2.3265306122449,0.0447021937073602
5.02040816326531,2.57142857142857,-0.015654704258515
5.02040816326531,2.81632653061224,-0.0734933249398735
5.02040816326531,3.06122448979592,-0.127586573249786
5.02040816326531,3.30612244897959,-0.177166181401161
5.02040816326531,3.55102040816327,-0.222101943914212
5.02040816326531,3.79591836734694,-0.263070376899103
5.02040816326531,4.04081632653061,-0.301685952660135
5.02040816326531,4.28571428571429,-0.340560516189276
5.02040816326531,4.53061224489796,-0.3832511930751
5.02040816326531,4.77551020408163,-0.43405652033403
5.02040816326531,5.02040816326531,-0.497627601514763
5.02040816326531,5.26530612244898,-0.578378724248324
5.02040816326531,5.51020408163265,-0.679712196603502
5.02040816326531,5.75510204081633,-0.803115348330201
5.02040816326531,6,-0.94724064441419
5.26530612244898,-6,0.567834123135799
5.26530612244898,-5.75510204081633,0.576447895675614
5.26530612244898,-5.51020408163265,0.559424381924564
5.26530612244898,-5.26530612244898,0.520729500078334
5.26530612244898,-5.02040816326531,0.466206237148287
5.26530612244898,-4.77551020408163,0.402479857776242
5.26530612244898,-4.53061224489796,0.33605206074396
5.26530612244898,-4.28571428571429,0.272644785247622
5.26530612244898,-4.04081632653061,0.216801076103387
5.26530612244898,-3.79591836734694,0.171713902264379
5.26530612244898,-3.55102040816327,0.139233567652973
5.26530612244898,-3.30612244897959,0.119997613381174
5.26530612244898,-3.06122448979592,0.113630270969986
5.26530612244898,-2.81632653061224,0.118967940115788
5.26530612244898,-2.57142857142857,0.134279558311693
5.26530612244898,-2.3265306122449,0.157463367614294
5.26530612244898,-2.08163265306122,0.186212376697603
5.26530612244898,-1.83673469387755,0.218148456822271
5.26530612244898,-1.59183673469388,0.250929092392258
5.26530612244898,-1.3469387755102,0.282331809606024
5.26530612244898,-1.10204081632653,0.310320356405656
5.26530612244898,-0.857142857142857,0.333095143376413
5.26530612244898,-0.612244897959184,0.34912935585285
5.26530612244898,-0.36734693877551,0.357192003038881
5.26530612244898,-0.122448979591837,0.35635983919731
5.26530612244898,0.122448979591837,0.346021020731984
5.26530612244898,0.36734693877551,0.325873928410197
5.26530612244898,0.612244897959184,0.295924386095214
5.26530612244898,0.857142857142857,0.256483489816167
5.26530612244898,1.10204081632653,0.208166651106934
5.26530612244898,1.3469387755102,0.151892605953502
5.26530612244898,1.59183673469388,0.0888793604738789
5.26530612244898,1.83673469387755,0.020632537272633
5.26530612244898,2.08163265306122,-0.0510795499218559
5.26530612244898,2.3265306122449,-0.124270465322501
5.26530612244898,2.57142857142857,-0.196806382734442
5.26530612244898,2.81632653061224,-0.266508872442873
5.26530612244898,3.06122448979592,-0.331293903828854
5.26530612244898,3.30612244897959,-0.389347983068326
5.26530612244898,3.55102040816327,-0.439337211149197
5.26530612244898,3.79591836734694,-0.480637788947933
5.26530612244898,4.04081632653061,-0.513567208748883
5.26530612244898,4.28571428571429,-0.539584681877324
5.26530612244898,4.53061224489796,-0.561418623895484
5.26530612244898,4.77551020408163,-0.58307050876424
5.26530612244898,5.02040816326531,-0.609641282974198
5.26530612244898,5.26530612244898,-0.6469326665836
5.26530612244898,5.51020408163265,-0.700795045934597
5.26530612244898,5.75510204081633,-0.7762293673458
5.26530612244898,6,-0.876303190989291
5.51020408163265,-6,0.622628821807524
5.51020408163265,-5.75510204081633,0.572688044565291
5.51020408163265,-5.51020408163265,0.500083846171268
5.51020408163265,-5.26530612244898,0.412632884575823
5.51020408163265,-5.02040816326531,0.318651030371131
5.51020408163265,-4.77551020408163,0.225922986020889
5.51020408163265,-4.53061224489796,0.140996550786314
5.51020408163265,-4.28571428571429,0.0687959859339138
5.51020408163265,-4.04081632653061,0.0125075407734607
5.51020408163265,-3.79591836734694,-0.0263304246032193
5.51020408163265,-3.55102040816327,-0.0476045406003653
5.51020408163265,-3.30612244897959,-0.0523357204151278
5.51020408163265,-3.06122448979592,-0.0423725258390186
5.51020408163265,-2.81632653061224,-0.0201050763793363
5.51020408163265,-2.57142857142857,0.0117789761265201
5.51020408163265,-2.3265306122449,0.0504875691884847
5.51020408163265,-2.08163265306122,0.0932670487195221
5.51020408163265,-1.83673469387755,0.13750117814903
5.51020408163265,-1.59183673469388,0.180775448684101
5.51020408163265,-1.3469387755102,0.220915881130817
5.51020408163265,-1.10204081632653,0.256010054952797
5.51020408163265,-0.857142857142857,0.284416131658073
5.51020408163265,-0.612244897959184,0.304763937980605
5.51020408163265,-0.36734693877551,0.315951121297882
5.51020408163265,-0.122448979591837,0.317136962237392
5.51020408163265,0.122448979591837,0.307736335619469
5.51020408163265,0.36734693877551,0.287416190164016
5.51020408163265,0.612244897959184,0.256096508593136
5.51020408163265,0.857142857142857,0.21395692449328
5.51020408163265,1.10204081632653,0.161449069079988
5.51020408163265,1.3469387755102,0.0993134238252676
5.51020408163265,1.59183673469388,0.0285980741051061
5.51020408163265,1.83673469387755,-0.049324645216021
5.51020408163265,2.08163265306122,-0.132749023998866
5.51020408163265,2.3265306122449,-0.219641143470843
5.51020408163265,2.57142857142857,-0.307666311800614
5.51020408163265,2.81632653061224,-0.394247553708414
5.51020408163265,3.06122448979592,-0.476663968406677
5.51020408163265,3.30612244897959,-0.552196499234757
5.51020408163265,3.55102040816327,-0.618325477972429
5.51020408163265,3.79591836734694,-0.672978614975311
5.51020408163265,4.04081632653061,-0.714819462626198
5.51020408163265,4.28571428571429,-0.743554723969414
5.51020408163265,4.53061224489796,-0.760224704815999
5.51020408163265,4.77551020408163,-0.767426259593028
5.51020408163265,5.02040816326531,-0.769404498092391
5.51020408163265,5.26530612244898,-0.771942322685014
5.51020408163265,5.51020408163265,-0.78198063163744
5.51020408163265,5.75510204081633,-0.806922194422824
5.51020408163265,6,-0.853613288136658
5.75510204081633,-6,0.583217043588622
5.75510204081633,-5.75510204081633,0.476707423478857
5.75510204081633,-5.51020408163265,0.357555449082024
5.75510204081633,-5.26530612244898,0.235785779242136
5.75510204081633,-5.02040816326531,0.120336765756698
5.75510204081633,-4.77551020408163,0.0183405246309599
5.75510204081633,-4.53061224489796,-0.0652065379421188
5.75510204081633,-4.28571428571429,-0.127455857190439
5.75510204081633,-4.04081632653061,-0.167494021604005
5.75510204081633,-3.79591836734694,-0.185997267998939
5.75510204081633,-3.55102040816327,-0.184832050099959
5.75510204081633,-3.30612244897959,-0.166661381225358
5.75510204081633,-3.06122448979592,-0.134596300181504
5.75510204081633,-2.81632653061224,-0.091913467162908
5.75510204081633,-2.57142857142857,-0.0418452326717817
5.75510204081633,-2.3265306122449,0.0125618972217125
5.75510204081633,-2.08163265306122,0.0685308040217582
5.75510204081633,-1.83673469387755,0.123592528913627
5.75510204081633,-1.59183673469388,0.175593613255346
5.75510204081633,-1.3469387755102,0.222683688070913
5.75510204081633,-1.10204081632653,0.26329246192394
5.75510204081633,-0.857142857142857,0.296102623048247
5.75510204081633,-0.612244897959184,0.320022966602154
5.75510204081633,-0.36734693877551,0.334164521799032
5.75510204081633,-0.122448979591837,0.337821562458822
5.75510204081633,0.122448979591837,0.3304589426284
5.75510204081633,0.36734693877551,0.311706958074412
5.75510204081633,0.612244897959184,0.281364690127745
5.75510204081633,0.857142857142857,0.239412422571766
5.75510204081633,1.10204081632653,0.186033192221102
5.75510204081633,1.3469387755102,0.12164283036881
5.75510204081633,1.59183673469388,0.0469269594778907
5.75510204081633,1.83673469387755,-0.0371177121520997
5.75510204081633,2.08163265306122,-0.129141855672988
5.75510204081633,2.3265306122449,-0.227407509345321
5.75510204081633,2.57142857142857,-0.329765311527777
5.75510204081633,2.81632653061224,-0.43365475054041
5.75510204081633,3.06122448979592,-0.536139010836947
5.75510204081633,3.30612244897959,-0.633987046744992
5.75510204081633,3.55102040816327,-0.72381510746479
5.75510204081633,3.79591836734694,-0.80229721805357
5.75510204081633,4.04081632653061,-0.866448190637925
5.75510204081633,4.28571428571429,-0.913972833125966
5.75510204081633,4.53061224489796,-0.943660789262184
5.75510204081633,4.77551020408163,-0.955788319618302
5.75510204081633,5.02040816326531,-0.952467960570128
5.75510204081633,5.26530612244898,-0.937867609546998
5.75510204081633,5.51020408163265,-0.918207197538026
5.75510204081633,5.75510204081633,-0.901440334320636
5.75510204081633,6,-0.896547540864169
6,-6,0.450402926223216
6,-5.75510204081633,0.302513327936592
6,-5.51020408163265,0.157291279638146
6,-5.26530612244898,0.0245448946315644
6,-5.02040816326531,-0.0884064423950522
6,-4.77551020408163,-0.176944542807734
6,-4.53061224489796,-0.239005416633088
6,-4.28571428571429,-0.274697309537704
6,-4.04081632653061,-0.285799955420881
6,-3.79591836734694,-0.275239023160056
6,-3.55102040816327,-0.246602112702262
6,-3.30612244897959,-0.203735693459707
6,-3.06122448979592,-0.15043969212119
6,-2.81632653061224,-0.0902595791713155
6,-2.57142857142857,-0.0263648665997062
6,-2.3265306122449,0.0385028516812614
6,-2.08163265306122,0.102030956377273
6,-1.83673469387755,0.162303569903494
6,-1.59183673469388,0.217750932756259
6,-1.3469387755102,0.267091813481138
6,-1.10204081632653,0.309276863256337
6,-0.857142857142857,0.343437772734358
6,-0.612244897959184,0.368844769763433
6,-0.36734693877551,0.384873479669209
6,-0.122448979591837,0.39098136141744
6,0.122448979591837,0.386693646158953
6,0.36734693877551,0.371598729880579
6,0.612244897959184,0.345353129751951
6,0.857142857142857,0.307696275913513
6,1.10204081632653,0.258475490585246
6,1.3469387755102,0.197681434798081
6,1.59183673469388,0.125494001833126
6,1.83673469387755,0.0423380077089128
6,2.08163265306122,-0.0510530388197933
6,2.3265306122449,-0.1535684137044
6,2.57142857142857,-0.263652437747334
6,2.81632653061224,-0.379245828695592
6,3.06122448979592,-0.497747617910509
6,3.30612244897959,-0.616012282373858
6,3.55102040816327,-0.730399313458573
6,3.79591836734694,-0.83689351057885
6,4.04081632653061,-0.931312700475352
6,4.28571428571429,-1.00961403824556
6,4.53061224489796,-1.06829930187216
6,4.77551020408163,-1.10490281971087
6,5.02040816326531,-1.11852295074987
6,5.26530612244898,-1.11033095287635
6,5.51020408163265,-1.08396329122461
6,5.75510204081633,-1.04568108576627
6,6,-1.00417196688065

